Statistical mechanical constitutive theory of polymer networks: The inextricable links between distribution, behavior, and ensemble

A fundamental theory is presented for the mechanical response of polymer networks undergoing large deformation which seamlessly integrates statistical mechanical principles with macroscopic thermodynamic constitutive theory. Our formulation permits the consideration of arbitrary polymer chain behaviors when interactions among chains may be neglected. This careful treatment highlights the naturally occurring correspondence between single-chain mechanical behavior and the equilibrium distribution of chains in the network, as well as the correspondences between different single-chain thermodynamic ensembles. We demonstrate these important distinctions with the extensible freely jointed chain model. This statistical mechanical theory is then extended to the continuum scale, where we utilize traditional macroscopic constitutive theory to ultimately retrieve the Cauchy stress in terms of the deformation and polymer network statistics. Once again using the extensible freely jointed chain model, we illustrate the importance of the naturally occurring statistical correspondences through their effects on the stress-stretch response of the network. We additionally show that these differences vanish when the number of links in the chain becomes sufficiently large enough, and discuss why certain methods perform better than others before this limit is reached.

==> data_out_N_10_K_5.csv <==
a,b,c,d,e,f
1,-6.2084e-13,-1.7986e-14,2.0006e-11,-6.4939e-09,6.4718e-10
1.1,0.30091,0.32581,0.30941,0.30805,0.30879
1.2,0.60667,0.6598,0.62679,0.62364,0.62548
1.3,0.92077,1.0072,0.9572,0.95158,0.95503
1.4,1.2457,1.372,1.3047,1.2956,1.3015
1.5,1.5833,1.7577,1.6726,1.659,1.6682
1.6,1.935,2.1672,2.0639,2.0443,2.0581
1.7,2.3018,2.6032,2.4815,2.4541,2.474
1.8,2.6844,3.0683,2.9278,2.8907,2.9183
1.9,3.0837,3.5646,3.4053,3.3561,3.3936
2,3.5,4.0944,3.9162,3.8524,3.9021
2.1,3.9338,4.6598,4.4627,4.3816,4.4459
2.2,4.3855,5.2627,5.0468,4.9455,5.0272
2.3,4.8552,5.9051,5.6705,5.5459,5.6478
2.4,5.3433,6.5888,6.3356,6.1845,6.3097
2.5,5.85,7.3153,7.0437,6.863,7.0145
2.6,6.3754,8.0865,7.7964,7.5828,7.7638
2.7,6.9196,8.9037,8.5951,8.3455,8.559
2.8,7.4829,9.7685,9.4411,9.1524,9.4015
2.9,8.0652,10.682,10.336,10.005,10.292
3,8.6667,11.646,11.28,10.904,11.233
3.1,9.2874,12.661,12.274,11.851,12.224
3.2,9.9275,13.728,13.32,12.847,13.266
3.3,10.587,14.848,14.418,13.893,14.361
3.4,11.266,16.023,15.569,14.99,15.508
3.5,11.964,17.253,16.773,16.139,16.709
3.6,12.682,18.539,18.031,17.34,17.964
3.7,13.42,19.881,19.343,18.595,19.269
3.8,14.177,21.281,20.71,19.903,20.637
3.9,14.954,22.739,22.132,21.266,22.056
4,15.75,24.255,23.61,22.684,23.531

==> data_out_N_10_K_50.csv <==
a,b,c,d,e,f
0.06,-16.663,-97.274,-96.076,-81.931,-94.641
0.08,-12.494,-58.759,-57.656,-48.734,-56.457
0.1,-9.99,-38.95,-37.92,-31.942,-36.92
0.12,-8.3189,-27.549,-26.594,-22.43,-25.764
0.14,-7.1233,-20.469,-19.588,-16.606,-18.899
0.16,-6.2244,-15.815,-15.007,-12.826,-14.435
0.18,-5.5232,-12.618,-11.877,-10.255,-11.403
0.2,-4.96,-10.339,-9.6597,-8.4369,-9.2669
0.22,-4.4971,-8.6629,-8.0407,-7.1074,-7.7142
0.24,-4.1091,-7.3969,-6.8261,-6.1062,-6.5543
0.26,-3.7786,-6.4175,-5.893,-5.3321,-5.6661
0.28,-3.493,-5.6432,-5.1605,-4.7196,-4.9705
0.3,-3.2433,-5.0193,-4.574,-4.2246,-4.4145
0.32,-3.0226,-4.5076,-4.0961,-3.817,-3.9617
0.34,-2.8256,-4.0811,-3.7001,-3.4753,-3.5864
0.36,-2.6482,-3.7205,-3.367,-3.1847,-3.2705
0.38,-2.4872,-3.4114,-3.0828,-2.9339,-3.0006
0.4,-2.34,-3.1431,-2.8372,-2.7147,-2.7669
0.42,-2.2046,-2.9077,-2.6224,-2.521,-2.562
0.44,-2.0791,-2.6988,-2.4326,-2.348,-2.3804
0.46,-1.9623,-2.5118,-2.263,-2.192,-2.2178
0.48,-1.8529,-2.3427,-2.11,-2.0501,-2.0707
0.5,-1.75,-2.1887,-1.9708,-1.92,-1.9365
0.52,-1.6527,-2.0474,-1.8432,-1.7998,-1.8131
0.54,-1.5603,-1.9165,-1.7253,-1.6881,-1.6989
0.56,-1.4721,-1.7948,-1.6157,-1.5836,-1.5924
0.58,-1.3877,-1.6808,-1.513,-1.4852,-1.4924
0.6,-1.3067,-1.5733,-1.4164,-1.3922,-1.3981
0.62,-1.2285,-1.4716,-1.3249,-1.3037,-1.3085
0.64,-1.1529,-1.3748,-1.2377,-1.2192,-1.2232
0.66,-1.0796,-1.2821,-1.1544,-1.1381,-1.1414
0.68,-1.0082,-1.1932,-1.0744,-1.06,-1.0627
0.7,-0.93857,-1.1074,-0.99724,-0.98448,-0.98677
0.72,-0.87049,-1.0244,-0.92252,-0.91121,-0.91314
0.74,-0.80375,-0.9437,-0.84991,-0.83989,-0.84151
0.76,-0.73819,-0.86507,-0.77913,-0.77026,-0.77161
0.78,-0.67365,-0.78819,-0.70991,-0.70207,-0.70321
0.8,-0.61,-0.7128,-0.64203,-0.63511,-0.63608
0.82,-0.54711,-0.63868,-0.57528,-0.56921,-0.57001
0.84,-0.48488,-0.56562,-0.50947,-0.50419,-0.50487
0.86,-0.42319,-0.49343,-0.44444,-0.4399,-0.44046
0.88,-0.36196,-0.42194,-0.38005,-0.3762,-0.37666
0.9,-0.30111,-0.351,-0.31615,-0.31296,-0.31334
0.92,-0.24056,-0.28048,-0.25262,-0.25007,-0.25037
0.94,-0.18023,-0.21023,-0.18934,-0.18743,-0.18765
0.96,-0.12007,-0.14014,-0.12621,-0.12493,-0.12508
0.98,-0.060008,-0.070102,-0.063129,-0.06248,-0.062558
1,2.8866e-14,5.5016e-12,7.0992e-12,-5.3347e-08,8.8736e-12
1.1,0.30091,0.35473,0.3193,0.31557,0.31611
1.2,0.60667,0.7243,0.65167,0.64254,0.64425
1.3,0.92077,1.1185,1.0061,0.98837,0.99256
1.4,1.2457,1.5474,1.3919,1.3603,1.3695
1.5,1.5833,2.0213,1.8195,1.7659,1.7844
1.6,1.935,2.5523,2.3007,2.2139,2.2484
1.7,2.3018,3.1538,2.849,2.7142,2.7743
1.8,2.6844,3.8403,3.4795,3.2779,3.3768
1.9,3.0837,4.6277,4.2086,3.9178,4.0719
2,3.5,5.5327,5.0536,4.6475,4.8774
2.1,3.9338,6.5726,6.0324,5.4818,5.8112
2.2,4.3855,7.7648,7.1601,6.436,6.8919
2.3,4.8552,9.1267,8.4636,7.5255,8.1382
2.4,5.3433,10.675,9.9514,8.766,9.568
2.5,5.85,12.427,11.643,10.173,11.199
2.6,6.3754,14.397,13.555,11.761,13.047
2.7,6.9196,16.6,15.703,13.544,15.129
2.8,7.4829,19.051,18.099,15.536,17.459
2.9,8.0652,21.761,20.757,17.75,20.05
3,8.6667,24.744,23.69,20.197,22.914
3.1,9.2874,28.008,26.907,22.888,26.064
3.2,9.9275,31.566,30.419,25.833,29.508
3.3,10.587,35.424,34.234,29.043,33.256
3.4,11.266,39.593,38.362,32.524,37.317
3.5,11.964,44.079,42.808,36.285,41.698
3.6,12.682,48.888,47.579,40.333,46.406
3.7,13.42,54.027,52.682,44.673,51.445
3.8,14.177,59.501,58.121,49.313,56.822
3.9,14.954,65.315,63.901,54.256,62.54
4,15.75,71.474,70.025,59.508,68.606

==> data_out_N_25_K_5.csv <==
a,b,c,d,e,f
1,4.4409e-16,1.3846e-08,-1.0783e-07,1.3559e-07,-6.5363e-07
1.1,0.30091,0.31036,0.30396,0.30377,0.30387
1.2,0.60667,0.62679,0.61387,0.61344,0.61369
1.3,0.92077,0.95339,0.93377,0.93302,0.93347
1.4,1.2457,1.2932,1.2667,1.2655,1.2662
1.5,1.5833,1.6487,1.615,1.6132,1.6143
1.6,1.935,2.0218,1.9805,1.9781,1.9797
1.7,2.3018,2.4142,2.3651,2.3617,2.364
1.8,2.6844,2.8273,2.7701,2.7655,2.7687
1.9,3.0837,3.2625,3.1968,3.1908,3.1951
2,3.5,3.7211,3.6466,3.6387,3.6445
2.1,3.9338,4.2042,4.1206,4.1104,4.118
2.2,4.3855,4.713,4.62,4.6071,4.6168
2.3,4.8552,5.2486,5.1459,5.1298,5.1421
2.4,5.3433,5.8122,5.6996,5.6796,,5.695
2.5,5.85,6.4049,6.2821,6.2576,6.2767
2.6,6.3754,7.0278,6.8946,6.8649,6.8883
2.7,6.9196,7.6821,7.5382,7.5025,7.5309
2.8,7.4829,8.3688,8.2142,8.1716,8.2057
2.9,8.0652,9.0891,8.9235,8.8733,8.9139
3,8.6667,9.8442,9.6674,9.6085,9.6565
3.1,9.2874,10.635,10.447,10.378,10.435
3.2,9.9275,11.463,11.263,11.184,,11.25
3.3,10.587,12.329,12.117,12.027,12.102
3.4,11.266,13.234,13.01,12.907,12.993
3.5,11.964,14.179,13.943,13.827,13.924
3.6,12.682,15.165,14.916,14.786,14.896
3.7,13.42,16.194,15.932,15.786,15.91
3.8,14.177,17.266,16.989,16.829,16.965
3.9,14.954,18.382,18.09,17.914,18.065
4,15.75,19.543,19.235,19.043,19.208

==> data_out_N_25_K_50.csv <==
a,b,c,d,e,f
0.02,-49.999,-329.36,-327.04,-308.97,-325.52
0.025,-39.999,-226.84,-225.22,-211.86,-223.86
0.03,-33.332,-164.95,-163.63,-153.46,-162.41
0.035,-28.57,-124.81,-123.64,-115.74,-122.56
0.04,-24.998,-97.405,-96.341,-90.09,-95.371
0.045,-22.22,-77.958,-76.965,-71.954,-76.101
0.05,-19.997,-63.723,-62.789,-58.727,-62.02
0.055,-18.179,-53.037,-52.155,-48.831,-51.472
0.06,-16.663,-44.843,-44.008,-41.267,-43.4
0.065,-15.38,-38.443,-37.654,-35.376,-37.113
0.07,-14.281,-33.365,-32.618,-30.713,-32.136
0.075,-13.328,-29.278,-28.57,-26.968,-28.14
0.08,-12.494,-25.947,-25.275,-23.921,-24.893
0.085,-11.757,-23.199,-22.563,-21.412,-22.222
0.09,-11.103,-20.91,-20.305,-19.324,-20.001
0.095,-10.517,-18.983,-18.409,-17.569,-18.137
0.1,-9.99,-17.347,-16.802,-16.079,-16.558
0.105,-9.5128,-15.946,-15.428,-14.804,-15.21
0.11,-9.0788,-14.738,-14.244,-13.704,-14.049
0.115,-8.6824,-13.688,-13.217,-12.748,-13.042
0.12,-8.3189,-12.769,-12.32,-11.91,-12.162
0.14,-7.1233,-10.034,-9.6586,-9.4142,-9.5533
0.16,-6.2244,-8.2495,-7.9306,-7.7781,-7.8586
0.18,-5.5232,-7.0032,-6.728,-6.6289,-6.6775
0.2,-4.96,-6.085,-5.8444,-5.7775,-5.8079
0.22,-4.4971,-5.3798,-5.1668,-5.12,-5.1398
0.24,-4.1091,-4.8197,-4.6293,-4.5955,-4.6088
0.26,-3.7786,-4.3628,-4.1911,-4.1659,-4.1752
0.28,-3.493,-3.9819,-3.8258,-3.8066,-3.8132
0.3,-3.2433,-3.6583,-3.5156,-3.5005,-3.5054
0.32,-3.0226,-3.3793,-3.248,-3.236,-3.2396
0.34,-2.8256,-3.1353,-3.0141,-3.0043,-3.0071
0.36,-2.6482,-2.9196,-2.8072,-2.7991,-2.8012
0.38,-2.4872,-2.7269,-2.6223,-2.6155,-2.6172
0.4,-2.34,-2.5532,-2.4555,-2.4497,-2.4511
0.42,-2.2046,-2.3952,-2.3039,-2.2989,-2.3
0.44,-2.0791,-2.2506,-2.165,-2.1607,-2.1616
0.46,-1.9623,-2.1171,-2.0368,-2.0331,-2.0338
0.48,-1.8529,-1.9933,-1.9179,-1.9145,-1.9152
0.5,-1.75,-1.8777,-1.8068,-1.8038,-1.8044
0.52,-1.6527,-1.7692,-1.7025,-1.6999,-1.7004
0.54,-1.5603,-1.6668,-1.6041,-1.6017,-1.6022
0.56,-1.4721,-1.5698,-1.5108,-1.5087,-1.509
0.58,-1.3877,-1.4774,-1.422,-1.4201,-1.4204
0.6,-1.3067,-1.3891,-1.337,-1.3353,-1.3356
0.62,-1.2285,-1.3043,-1.2555,-1.2539,-1.2541
0.64,-1.1529,-1.2226,-1.1769,-1.1755,-1.1757
0.66,-1.0796,-1.1437,-1.101,-1.0997,-1.0998
0.68,-1.0082,-1.0671,-1.0273,-1.0261,-1.0263
0.7,-0.93857,-0.99269,-0.95565,-0.95457,-0.95471
0.72,-0.87049,-0.92007,-0.88576,-0.88478,-0.88492
0.74,-0.80375,-0.84904,-0.8174,-0.81652,-0.81662
0.76,-0.73819,-0.77942,-0.75038,-0.74958,-0.74968
0.78,-0.67365,-0.711,-0.68452,-0.68379,-0.68389
0.8,-0.61,-0.64362,-0.61966,-0.61901,-0.61907
0.82,-0.54711,-0.57713,-0.55565,-0.55507,-0.55513
0.84,-0.48488,-0.51139,-0.49236,-0.49185,-0.49192
0.86,-0.42319,-0.44629,-0.42969,-0.42924,-0.42929
0.88,-0.36196,-0.38171,-0.36751,-0.36713,-0.36716
0.9,-0.30111,-0.31755,-0.30574,-0.30542,-0.30544
0.92,-0.24056,-0.25371,-0.24427,-0.24402,-0.24403
0.94,-0.18023,-0.19012,-0.18304,-0.18285,-0.18286
0.96,-0.12007,-0.12668,-0.12196,-0.12184,-0.12186
0.98,-0.060008,-0.063329,-0.060971,-0.060907,-0.060926
1,-4.4409e-16,1.5876e-13,3.0579e-08,-2.4334e-07,-1.2657e-07
1.1,0.30091,0.31838,0.3065,0.30616,0.3062
1.2,0.60667,0.64408,0.61997,0.61922,0.61932
1.3,0.92077,0.9819,0.945,0.94372,0.94391
1.4,1.2457,1.3357,1.2852,1.2832,1.2836
1.5,1.5833,1.7087,1.6438,1.6408,1.6414
1.6,1.935,2.1039,2.0236,2.0193,2.0202
1.7,2.3018,2.5244,2.4275,2.4212,2.4227
1.8,2.6844,2.9731,2.8583,2.8493,2.8518
1.9,3.0837,3.4535,3.3193,3.3065,3.3105
2,3.5,3.9692,3.8143,3.796,3.8023
2.1,3.9338,4.5247,4.3473,4.3215,4.3312
2.2,4.3855,5.1246,4.9232,4.8873,4.9018
2.3,4.8552,5.7746,5.5475,5.498,5.5195
2.4,5.3433,6.4809,6.2266,6.1591,6.1903
2.5,5.85,7.2506,6.9674,6.8768,6.921
2.6,6.3754,8.0914,7.7779,7.658,7.7195
2.7,6.9196,9.0118,8.6665,8.5101,8.594
2.8,7.4829,10.021,9.6424,9.4415,9.5536
2.9,8.0652,11.128,10.716,10.461,10.608
3,8.6667,12.344,11.896,11.578,11.768
3.1,9.2874,13.678,13.195,12.801,13.043
3.2,9.9275,15.142,14.622,14.142,14.446
3.3,10.587,16.747,16.19,15.611,15.986
3.4,11.266,18.503,17.908,17.217,17.675
3.5,11.964,20.421,19.789,18.972,19.525
3.6,12.682,22.513,21.844,20.886,21.547
3.7,13.42,24.789,24.083,22.969,23.751
3.8,14.177,27.26,26.516,25.232,26.149
3.9,14.954,29.936,29.155,27.685,28.751
4,15.75,32.827,32.009,30.337,31.567

==> data_out_N_5_K_5.csv <==
a,b,c,d,e,f
1,1.279e-13,3.3062e-13,3.7259e-13,-2.3138e-08,-3.5743e-08
1.1,0.30091,0.35389,0.32141,0.31469,0.3185
1.2,0.60667,0.7197,0.65498,0.6394,0.64885
1.3,0.92077,1.1043,1.0076,0.98007,0.9979
1.4,1.2457,1.5133,1.3851,1.3415,1.3713
1.5,1.5833,1.9513,1.7921,1.7277,1.7739
1.6,1.935,2.4222,2.2328,2.1422,2.2099
1.7,2.3018,2.9297,2.7109,2.5881,2.6829
1.8,2.6844,3.4767,3.2294,3.0683,3.1962
1.9,3.0837,4.0662,3.7911,3.5852,3.7526
2,3.5,4.7005,4.3983,4.1412,4.3545
2.1,3.9338,5.3819,5.053,4.7383,5.0039
2.2,4.3855,6.1124,5.7571,5.3784,5.7026
2.3,4.8552,6.8937,6.5118,6.0633,6.4522
2.4,5.3433,7.7274,7.3186,6.7944,7.2539
2.5,5.85,8.6149,8.1783,7.5731,8.1088
2.6,6.3754,9.5575,9.0921,8.4006,9.0177
2.7,6.9196,10.556,10.06,9.278,9.9815
2.8,7.4829,11.612,11.084,10.206,11.001
2.9,8.0652,12.726,12.164,11.187,12.076
3,8.6667,13.898,13.299,12.219,13.207
3.1,9.2874,15.13,14.492,13.305,14.396
3.2,9.9275,16.422,15.741,14.445,15.641
3.3,10.587,17.774,17.047,15.639,16.943
3.4,11.266,19.188,18.41,16.888,18.303
3.5,11.964,20.662,19.831,18.192,19.72
3.6,12.682,22.198,21.31,19.551,21.195
3.7,13.42,23.796,22.846,20.967,22.728
3.8,14.177,25.456,24.44,22.438,24.319
3.9,14.954,27.178,26.091,23.966,25.967
4,15.75,28.963,27.801,25.551,27.673

==> data_out_N_5_K_50.csv <==
a,b,c,d,e,f
0.06,-16.663,-144.68,-143.19,-108.82,-141.24
0.08,-12.494,-93.886,-92.604,-68.976,-90.837
0.1,-9.99,-65.848,-64.639,-47.361,-63.023
0.12,-8.3189,-48.611,-47.438,-34.306,-45.956
0.14,-7.1233,-37.237,-36.091,-25.844,-34.732
0.16,-6.2244,-29.344,-28.229,-20.076,-26.981
0.18,-5.5232,-23.654,-22.572,-15.989,-21.428
0.2,-4.96,-19.427,-18.381,-13.005,-17.334
0.22,-4.4971,-16.21,-15.202,-10.771,-14.246
0.24,-4.1091,-13.712,-12.744,-9.0619,-11.87
0.26,-3.7786,-11.738,-10.81,-7.7307,-10.013
0.28,-3.493,-10.154,-9.2661,-6.6765,-8.5401
0.3,-3.2433,-8.8661,-8.0181,-5.8293,-7.3569
0.32,-3.0226,-7.8062,-6.9974,-5.1392,-6.3955
0.34,-2.8256,-6.9242,-6.1537,-4.5699,-5.606
0.36,-2.6482,-6.1828,-5.4495,-4.0946,-4.9513
0.38,-2.4872,-5.5537,-4.8563,-3.6935,-4.4032
0.4,-2.34,-5.0151,-4.3524,-3.3514,-3.9403
0.42,-2.2046,-4.5502,-3.9208,-3.0566,-3.5461
0.44,-2.0791,-4.1455,-3.5483,-2.8001,-3.2075
0.46,-1.9623,-3.7907,-3.2243,-2.575,-2.9143
0.48,-1.8529,-3.4772,-2.9404,-2.3756,-2.6585
0.5,-1.75,-3.1983,-2.6899,-2.1974,-2.4335
0.52,-1.6527,-2.9484,-2.4674,-2.037,-2.2341
0.54,-1.5603,-2.723,-2.2683,-1.8915,-2.0561
0.56,-1.4721,-2.5184,-2.089,-1.7584,-1.8959
0.58,-1.3877,-2.3314,-1.9264,-1.6359,-1.7507
0.6,-1.3067,-2.1596,-1.7781,-1.5223,-1.6183
0.62,-1.2285,-2.0006,-1.642,-1.4164,-1.4965
0.64,-1.1529,-1.8528,-1.5162,-1.317,-1.3839
0.66,-1.0796,-1.7144,-1.3993,-1.2232,-1.279
0.68,-1.0082,-1.5843,-1.29,-1.1341,-1.1807
0.7,-0.93857,-1.4612,-1.1872,-1.0492,-1.088
0.72,-0.87049,-1.3441,-1.09,-0.9678,-1.0001
0.74,-0.80375,-1.2323,-0.99758,-0.88942,-0.91634
0.76,-0.73819,-1.1249,-0.90928,-0.81361,-0.83601
0.78,-0.67365,-1.0213,-0.82445,-0.74,-0.7586
0.8,-0.61,-0.92093,-0.74256,-0.66826,-0.68372
0.82,-0.54711,-0.82325,-0.66314,-0.59807,-0.61089
0.84,-0.48488,-0.72778,-0.58577,-0.52917,-0.53979
0.86,-0.42319,-0.63412,-0.51004,-0.46136,-0.47009
0.88,-0.36196,-0.54187,-0.43562,-0.39437,-0.40149
0.9,-0.30111,-0.45069,-0.36219,-0.32802,-0.33379
0.92,-0.24056,-0.36024,-0.28945,-0.26214,-0.26666
0.94,-0.18023,-0.27023,-0.21711,-0.19655,-0.19994
0.96,-0.12007,-0.18036,-0.14492,-0.13108,-0.13341
0.98,-0.060008,-0.090373,-0.072628,-0.065621,-0.066798
1,1.2634e-12,-2.8814e-07,9.0896e-09,2.5373e-11,-9.0183e-06
1.1,0.30091,0.46598,0.37621,0.33496,0.34393
1.2,0.60667,0.97608,0.79413,0.69271,0.72154
1.3,0.92077,1.5572,1.2808,1.0887,1.1577
1.4,1.2457,2.236,1.8635,1.5395,1.6791
1.5,1.5833,3.0387,2.5699,2.0629,2.3141
1.6,1.935,3.9915,3.4273,2.6783,3.0913
1.7,2.3018,5.1193,4.4621,3.4053,4.0389
1.8,2.6844,6.4458,5.6989,4.2642,5.1834
1.9,3.0837,7.9932,7.1607,5.2743,6.5493
2,3.5,9.7816,8.8682,6.4543,8.1591
2.1,3.9338,11.829,10.84,7.8216,10.032
2.2,4.3855,14.152,13.092,9.3921,12.187
2.3,4.8552,16.764,15.639,11.18,14.637
2.4,5.3433,19.679,18.493,13.2,17.397
2.5,5.85,22.907,21.665,15.461,20.476
2.6,6.3754,26.458,25.165,17.975,23.885
2.7,6.9196,30.34,28.999,20.75,27.632
2.8,7.4829,34.56,33.174,23.794,31.722
2.9,8.0652,39.125,37.696,27.114,36.163
3,8.6667,44.038,42.57,30.717,40.957
3.1,9.2874,49.306,47.799,34.605,46.11
3.2,9.9275,54.931,53.387,38.786,51.623
3.3,10.587,60.916,59.336,43.261,57.5
3.4,11.266,67.265,65.649,48.034,63.743
3.5,11.964,73.98,72.326,53.107,70.353
3.6,12.682,81.062,79.371,58.485,77.332
3.7,13.42,88.513,86.784,64.166,84.68
3.8,14.177,96.334,94.565,70.155,92.398
3.9,14.954,104.53,102.72,76.452,100.49
4,15.75,113.09,111.24,83.058,108.95

==> data_out_equibiaxial_N_10_K_50.csv <==
a,b,c,d,e,f
1,2.9088e-14,5.502e-12,7.0992e-12,-5.3347e-08,8.8733e-12
1.1,0.52699,0.61502,0.55397,0.54817,0.54893
1.2,0.95775,1.1309,1.0184,1.0052,1.0076
1.3,1.3399,1.6171,1.4558,1.4301,1.4365
1.4,1.6997,2.1151,1.9044,1.8575,1.8724
1.5,2.0525,2.6555,2.3935,2.312,2.3428
1.6,2.4074,3.2643,2.9481,2.8139,2.8724
1.7,2.7703,3.9664,3.5939,3.383,3.4858
1.8,3.1447,4.7862,4.356,4.0392,4.2079
1.9,3.5333,5.7484,5.2596,4.8029,5.0646
2,3.9375,6.8772,6.3302,5.6955,6.0819
2.1,4.3586,8.1966,7.5923,6.7384,7.2855
2.2,4.7973,9.7293,9.0697,7.9528,8.7002
2.3,5.2543,11.497,10.784,9.3593,10.349
2.4,5.7299,13.52,12.757,10.978,12.255
2.5,6.2244,15.815,15.007,12.826,14.435
2.6,6.7381,18.401,17.549,14.921,16.91
2.7,7.2712,21.292,20.4,17.279,19.693
2.8,7.8237,24.5,23.573,19.912,22.799
2.9,8.3959,28.037,27.078,22.834,26.239
3,8.9877,31.914,30.926,26.055,30.024
3.1,9.5992,36.139,35.125,29.585,34.162
3.2,10.23,40.719,39.682,33.431,38.66
3.3,10.882,45.661,44.602,37.601,43.525
3.4,11.553,50.97,49.892,42.101,48.761
3.5,12.243,56.651,55.554,46.935,54.372
3.6,12.954,62.706,61.592,52.109,60.361
3.7,13.685,69.139,68.009,57.625,66.733
3.8,14.435,75.954,74.807,63.487,73.486
3.9,15.206,83.15,81.986,69.696,80.623
4,15.996,90.731,89.549,76.256,88.146

==> data_out_equibiaxial_N_25_K_50.csv <==
a,b,c,d,e,f
1,1.5006e-12,3.2734e-12,-8.3966e-10,2.304e-08,-1.4326e-06
1.1,0.52699,0.55586,0.53518,0.53462,0.5347
1.2,0.95775,1.0132,0.97537,0.97426,0.97441
1.3,1.3399,1.4252,1.3718,1.37,1.3702
1.4,1.6997,1.8215,1.7528,1.75,1.7505
1.5,2.0525,2.22,2.1356,2.1314,2.1323
1.6,2.4074,2.6325,2.5316,2.5254,2.5269
1.7,2.7703,3.0677,2.9492,2.94,2.9425
1.8,3.1447,3.5329,3.3953,3.3817,3.386
1.9,3.5333,4.0348,3.8766,3.8566,3.8635
2,3.9375,4.5803,4.3997,4.3706,4.3817
2.1,4.3586,5.1768,4.972,4.9302,4.9474
2.2,4.7973,5.8324,5.6018,5.5423,5.5686
2.3,5.2543,6.5561,6.2975,6.2149,6.2541
2.4,5.7299,7.3581,7.0701,6.9569,7.0137
2.5,6.2244,8.2495,7.9306,7.7781,7.8586
2.6,6.7381,9.2422,8.8911,8.6895,8.8008
2.7,7.2712,10.349,9.9646,9.7025,9.8533
2.8,7.8237,11.584,11.165,10.83,11.03
2.9,8.3959,12.96,12.506,12.084,12.345
3,8.9877,14.492,14.004,13.48,13.812
3.1,9.5992,16.194,15.671,15.029,15.448
3.2,10.23,18.081,17.523,16.748,17.267
3.3,10.882,20.168,19.575,18.648,19.283
3.4,11.553,22.467,21.84,20.744,21.511
3.5,12.243,24.992,24.332,23.049,23.964
3.6,12.954,27.757,27.065,25.576,26.657
3.7,13.685,30.774,30.051,28.338,29.602
3.8,14.435,34.055,33.301,31.346,32.811
3.9,15.206,37.611,36.828,34.611,36.296
4,15.996,41.452,40.641,38.144,40.067

==> data_out_equibiaxial_N_5_K_50.csv <==
a,b,c,d,e,f
1,1.2634e-12,-2.8814e-07,9.0896e-09,2.5373e-11,-9.0183e-06
1.1,0.52699,0.79226,0.638,0.57574,0.58782
1.2,0.95775,1.4947,1.2151,1.0724,1.1133
1.3,1.3399,2.2291,1.838,1.5684,1.6717
1.4,1.6997,3.0675,2.5732,2.1136,2.3289
1.5,2.0525,4.0627,3.4724,2.7476,3.1387
1.6,2.4074,5.2575,4.5787,3.5052,4.1478
1.7,2.7703,6.6877,5.9285,4.4179,5.3962
1.8,3.1447,8.3834,7.5525,5.5142,6.9176
1.9,3.5333,10.37,9.4762,6.8196,8.74
2,3.9375,12.669,11.721,8.3562,10.886
2.1,4.3586,15.297,14.302,10.143,13.374
2.2,4.7973,18.269,17.235,12.196,16.219
2.3,5.2543,21.595,20.529,14.529,19.429
2.4,5.7299,25.284,24.192,17.153,23.015
2.5,6.2244,29.344,28.229,20.076,26.981
2.6,6.7381,33.779,32.646,23.304,31.331
2.7,7.2712,38.594,37.446,26.845,36.068
2.8,7.8237,43.791,42.629,30.702,41.194
2.9,8.3959,49.373,48.198,34.878,46.709
3,8.9877,55.341,54.153,39.375,52.614
3.1,9.5992,61.695,60.494,44.195,58.908
3.2,10.23,68.437,67.221,49.339,65.59
3.3,10.882,75.566,74.334,54.808,72.66
3.4,11.553,83.082,81.831,60.603,80.116
3.5,12.243,90.984,89.711,66.723,87.958
3.6,12.954,99.274,97.975,73.168,96.184
3.7,13.685,107.95,106.62,79.938,104.79
3.8,14.435,117.01,115.65,87.033,113.78
3.9,15.206,126.45,125.05,94.451,123.16
4,15.996,136.28,134.84,102.19,132.91

==> data_out_simpleshear_N_10_K_50.csv <==
a,b,c,d,e,f,g,h,i,j,k
0,0,0,0,0,0,0,0,0,0,0
0.1,0.01,0.012374,0,0.010904,0.010943,0.1,0.11706,0,0.10429,0.10443
0.2,0.04,0.04966,0,0.04373,0.043907,0.2,0.23483,0,0.20906,0.20939
0.3,0.09,0.11237,0,0.098816,0.09928,0.3,0.35405,0,0.31484,0.31546
0.4,0.16,0.20138,0,0.17676,0.17774,0.4,0.47553,0,0.42216,0.42325
0.5,0.25,0.31801,0,0.27843,0.28034,0.5,0.60019,0,0.53165,0.53349
0.6,0.36,0.46409,0,0.40504,0.40853,0.6,0.72909,0,0.64401,0.64706
0.7,0.49,0.64203,0,0.55824,0.56436,0.7,0.86346,0,0.76006,0.765
0.8,0.64,0.85497,0,0.74014,0.7505,0.8,1.0047,0,0.88079,0.88858
0.9,0.81,1.1069,0,0.95346,0.97046,0.9,1.1546,0,1.0073,1.0194
1,1,1.4026,0,1.2016,1.2287,1,1.3148,0,1.1411,1.1592
1.1,1.21,1.7482,0,1.4889,1.5307,1.1,1.4877,0,1.2835,1.3101
1.2,1.44,2.1504,0,1.8204,1.8833,1.2,1.6754,0,1.4365,1.4744
1.3,1.69,2.6175,0,2.2023,2.2944,1.3,1.8805,0,1.602,1.6549
1.4,1.96,3.1585,0,2.6416,2.773,1.4,2.1055,0,1.7821,1.8542
1.5,2.25,3.7838,0,3.1464,3.3297,1.5,2.3531,0,1.979,2.0752
1.6,2.56,4.5042,0,3.7259,3.9756,1.6,2.6257,0,2.1952,2.3207
1.7,2.89,5.3318,0,4.3899,4.7231,1.7,2.926,0,2.4328,2.5935
1.8,3.24,6.279,0,5.149,5.5853,1.8,3.2562,0,2.6941,2.8964
1.9,3.61,7.3589,0,6.0146,6.5757,1.9,3.6185,0,2.9814,3.2315
2,4,8.5845,0,6.9983,7.7082,2,4.0147,0,3.2965,3.6013
2.1,4.41,9.9694,0,8.1122,8.9968,2.1,4.4467,0,3.6413,4.0074
2.2,4.84,11.527,0,9.3683,10.456,2.2,4.9155,0,4.0173,4.4516
2.3,5.29,13.27,0,10.779,12.098,2.3,5.4225,0,4.4259,4.9349
2.4,5.76,15.212,0,12.356,13.938,2.4,5.9683,0,4.8681,5.4584
2.5,6.25,17.364,0,14.111,15.989,2.5,6.5534,0,5.3447,6.0225
2.6,6.76,19.74,0,16.056,18.263,2.6,7.1781,0,5.8563,6.6277
2.7,7.29,22.351,0,18.202,20.771,2.7,7.8425,0,6.4032,7.274
2.8,7.84,25.206,0,20.559,23.526,2.8,8.5462,0,6.9856,7.9611
2.9,8.41,28.318,0,23.138,26.538,2.9,9.2891,0,7.6034,8.6887
3,9,31.695,0,25.947,29.816,3,10.07,0,8.2563,9.4562


==> data_out_simpleshear_N_25_K_50.csv <==
a,b,c,d,e,f,g,h,i,j,k
0,0,0,0,0,0,0,0,0,0,0
0.1,0.0099999,0.010737,0,0.010313,0.010312,0.1,0.1056,0,0.10155,0.10157
0.2,0.04,0.042982,0,0.041294,0.041302,0.2,0.21136,0,0.20326,0.20328
0.3,0.09,0.096844,0,0.093031,0.093072,0.3,0.31746,0,0.30527,0.30531
0.4,0.16,0.1725,0,0.16569,0.16571,0.4,0.42408,0,0.40774,0.4078
0.5,0.25,0.27022,0,0.2595,0.25956,0.5,0.53139,0,0.51084,0.51092
0.6,0.36,0.39034,0,0.37476,0.37488,0.6,0.6396,0,0.61473,0.61486
0.7,0.49,0.53329,0,0.51187,0.51206,0.7,0.74891,0,0.71961,0.71979
0.8,0.64,0.69963,0,0.67131,0.67159,0.8,0.85955,0,0.82567,0.82592
0.9,0.81,0.89001,0,0.85365,0.85412,0.9,0.97177,0,0.93313,0.93349
1,1,1.1052,0,1.0596,1.0603,1,1.0859,0,1.0422,1.0427
1.1,1.21,1.3463,0,1.29,1.291,1.1,1.2021,0,1.1533,1.1539
1.2,1.44,1.6143,0,1.5458,1.5474,1.2,1.3209,0,1.2665,1.2675
1.3,1.69,1.9107,0,1.8283,1.8306,1.3,1.4427,0,1.3823,1.3837
1.4,1.96,2.2371,0,2.1388,2.1422,1.4,1.568,0,1.5012,1.503
1.5,2.25,2.5955,0,2.4791,2.484,1.5,1.6973,0,1.6234,1.626
1.6,2.56,2.9883,0,2.8511,2.8582,1.6,1.8312,0,1.7497,1.7533
1.7,2.89,3.4183,0,3.2572,3.2675,1.7,1.9705,0,1.8806,1.8855
1.8,3.24,3.8887,0,3.7003,3.7148,1.8,2.1161,0,2.0168,2.0236
1.9,3.61,4.4033,0,4.1835,4.2039,1.9,2.2688,0,2.1592,2.1682
2,4,4.9664,0,4.7107,4.7388,2,2.4296,0,2.3086,2.3206
2.1,4.41,5.5831,0,5.2861,5.3245,2.1,2.5998,0,2.4659,2.4817
2.2,4.84,6.2588,0,5.9146,5.9663,2.2,2.7804,0,2.6323,2.6528
2.3,5.29,6.9996,0,6.6018,6.6703,2.3,2.9727,0,2.8089,2.8352
2.4,5.76,7.8123,0,7.3535,7.4432,2.4,3.1779,0,2.9969,3.03
2.5,6.25,8.7043,0,8.1764,8.2923,2.5,3.3975,0,3.1974,3.2389
2.6,6.76,9.6833,0,9.0777,9.2255,2.6,3.6326,0,3.4117,3.463
2.7,7.29,10.758,0,10.065,10.251,2.7,3.8847,0,3.6411,3.7037
2.8,7.84,11.936,0,11.146,11.378,2.8,4.155,0,3.8869,3.9625
2.9,8.41,13.228,0,12.33,12.615,2.9,4.4447,0,4.1501,4.2404
3,9,14.642,0,13.625,13.973,3,4.7551,0,4.432,4.5391

==> data_out_simpleshear_N_5_K_50.csv <==
a,b,c,d,e,f,g,h,i,j,k
0,0,0,0,0,0,0,0,0,0,0
0.1,0.0099999,0.017773,0,0.012182,0.012922,0.1,0.15156,0,0.1098,0.112
0.2,0.04,0.071809,0,0.049066,0.052302,0.2,0.30603,0,0.22095,0.22625
0.3,0.09,0.16414,0,0.11167,0.11999,0.3,0.46642,0,0.33492,0.34518
0.4,0.16,0.29822,0,0.20179,0.21915,0.4,0.63588,0,0.45329,0.47153
0.5,0.25,0.47899,0,0.32204,0.35593,0.5,0.81779,0,0.57788,0.60844
0.6,0.36,0.7129,0,0.47605,0.53213,0.6,1.0157,0,0.71078,0.75948
0.7,0.49,1.008,0,0.66855,0.76036,0.7,1.2335,0,0.85436,0.92865
0.8,0.64,1.3738,0,0.90546,1.0489,0.8,1.4749,0,1.0113,1.1202
0.9,0.81,1.8214,0,1.1939,1.4093,0.9,1.7439,0,1.1844,1.3388
1,1,2.3631,0,1.5425,1.8546,1,2.0445,0,1.3768,1.5887
1.1,1.21,3.0125,0,1.9606,2.3994,1.1,2.3801,0,1.5916,1.8743
1.2,1.44,3.7838,0,2.4592,3.0592,1.2,2.7543,0,1.8319,2.1997
1.3,1.69,4.6922,0,3.0497,3.8503,1.3,3.1699,0,2.1006,2.5684
1.4,1.96,5.7532,0,3.7444,4.7895,1.4,3.6294,0,2.4005,2.9835
1.5,2.25,6.9822,0,4.5562,5.8935,1.5,4.135,0,2.734,3.4474
1.6,2.56,8.3947,0,5.4981,7.179,1.6,4.6881,0,3.1031,3.962
1.7,2.89,10.006,0,6.583,8.6624,1.7,5.2897,0,3.5095,4.5283
1.8,3.24,11.83,0,7.8239,10.359,1.8,5.9404,0,3.9544,5.1471
1.9,3.61,13.881,0,9.2333,12.283,1.9,6.6402,0,4.4387,5.8184
2,4,16.173,0,10.823,14.45,2,7.3888,0,4.9629,6.5418
2.1,4.41,18.718,0,12.605,16.871,2.1,8.1856,0,5.527,7.3165
2.2,4.84,21.527,0,14.59,19.559,2.2,9.0296,0,6.1309,8.1413
2.3,5.29,24.61,0,16.787,22.525,2.3,9.9197,0,6.774,9.015
2.4,5.76,27.979,0,19.207,25.778,2.4,10.854,0,7.4557,9.9357
2.5,6.25,31.641,0,21.859,29.328,2.5,11.832,0,8.1751,10.902
2.6,6.76,35.606,0,24.749,33.182,2.6,12.852,0,8.9311,11.911
2.7,7.29,39.879,0,27.886,37.348,2.7,13.911,0,9.7225,12.963
2.8,7.84,44.469,0,31.276,41.833,2.8,15.008,0,10.548,14.053
2.9,8.41,49.381,0,34.926,46.641,2.9,16.142,0,11.407,15.182
3,9,54.621,0,38.84,51.779,3,17.31,0,12.297,16.346


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_10_K_5.csv <==
a,b,c
0,0,0
0.01005,7.4216e-05,0.0047277
0.020101,0.00029687,0.018869
0.030151,0.00066799,0.042297
0.040201,0.0011876,0.074806
0.050251,0.0018558,0.11611
0.060302,0.0026725,0.16583
0.070352,0.003638,0.22355
0.080402,0.0047523,0.28874
0.090452,0.0060154,0.36086
0.1005,0.0074276,0.43925
0.11055,0.008989,0.52326
0.1206,0.0107,0.61216
0.13065,0.01256,0.7052
0.1407,0.01457,0.80159
0.15075,0.016729,0.90053
0.1608,0.019039,1.0012
0.17085,0.021499,1.1028
0.1809,0.02411,1.2045
0.19095,0.026872,1.3055
0.20101,0.029784,1.405
0.21106,0.032848,1.5023
0.22111,0.036064,1.5966
0.23116,0.039432,1.6872
0.24121,0.042952,1.7736
0.25126,0.046625,1.8551
0.26131,0.050451,1.9311
0.27136,0.054431,2.0013
0.28141,0.058564,2.0651
0.29146,0.062852,2.1223
0.30151,0.067294,2.1725
0.31156,0.071892,2.2155
0.32161,0.076646,2.2512
0.33166,0.081555,2.2793
0.34171,0.086622,2.3001
0.35176,0.091845,2.3133
0.36181,0.097227,2.3191
0.37186,0.10277,2.3178
0.38191,0.10846,2.3093
0.39196,0.11432,2.2941
0.40201,0.12034,2.2723
0.41206,0.12652,2.2442
0.42211,0.13286,2.2104
0.43216,0.13936,2.171
0.44221,0.14603,2.1266
0.45226,0.15286,2.0775
0.46231,0.15985,2.0242
0.47236,0.16701,1.9672
0.48241,0.17433,1.9069
0.49246,0.18183,1.8438
0.50251,0.18948,1.7783
0.51256,0.19731,1.7108
0.52261,0.20531,1.6419
0.53266,0.21347,1.5719
0.54271,0.22181,1.5013
0.55276,0.23032,1.4303
0.56281,0.239,1.3595
0.57286,0.24786,1.2891
0.58291,0.25689,1.2195
0.59296,0.26609,1.1509
0.60302,0.27548,1.0837
0.61307,0.28504,1.018
0.62312,0.29478,0.954
0.63317,0.3047,0.89199
0.64322,0.3148,0.83208
0.65327,0.32509,0.7744
0.66332,0.33556,0.71905
0.67337,0.34621,0.66611
0.68342,0.35705,0.61565
0.69347,0.36808,0.5677
0.70352,0.3793,0.52227
0.71357,0.39071,0.47937
0.72362,0.40231,0.43898
0.73367,0.4141,0.40105
0.74372,0.42609,0.36556
0.75377,0.43827,0.33243
0.76382,0.45066,0.3016
0.77387,0.46324,0.27299
0.78392,0.47602,0.24651
0.79397,0.489,0.22208
0.80402,0.50219,0.1996
0.81407,0.51559,0.17896
0.82412,0.52919,0.16008
0.83417,0.543,0.14285
0.84422,0.55703,0.12717
0.85427,0.57126,0.11294
0.86432,0.58571,0.10006
0.87437,0.60038,0.088427
0.88442,0.61527,0.077958
0.89447,0.63038,0.06856
0.90452,0.6457,0.060145
0.91457,0.66126,0.052631
0.92462,0.67704,0.045941
0.93467,0.69305,0.04
0.94472,0.70929,0.034739
0.95477,0.72576,0.030093
0.96482,0.74247,0.026001
0.97487,0.75942,0.022408
0.98492,0.77661,0.01926
0.99497,0.79404,0.016512
1.005,0.81171,0.014118
1.0151,0.82963,0.012039
1.0251,0.8478,0.010238
1.0352,0.86622,0.0086836
1.0452,0.8849,0.0073449
1.0553,0.90383,0.0061955
1.0653,0.92302,0.0052115
1.0754,0.94247,0.0043715
1.0854,0.96219,0.0036566
1.0955,0.98218,0.0030499
1.1055,1.0024,0.0025366
1.1156,1.023,0.0021036
1.1256,1.0438,0.0017394
1.1357,1.0648,0.0014341
1.1457,1.0862,0.0011788
1.1558,1.1078,0.00096614
1.1658,1.1298,0.00078944
1.1759,1.152,0.00064309
1.1859,1.1745,0.00052228
1.196,1.1973,0.00042285
1.206,1.2204,0.00034129
1.2161,1.2438,0.00027459
1.2261,1.2675,0.00022023
1.2362,1.2915,0.00017607
1.2462,1.3159,0.00014031
1.2563,1.3405,0.00011145
1.2663,1.3654,8.824e-05
1.2764,1.3907,6.9632e-05
1.2864,1.4163,5.4766e-05
1.2965,1.4422,4.2929e-05
1.3065,1.4684,3.3537e-05
1.3166,1.495,2.6111e-05
1.3266,1.5219,2.026e-05
1.3367,1.5491,1.5666e-05
1.3467,1.5767,1.2071e-05
1.3568,1.6046,9.2686e-06
1.3668,1.6328,7.0917e-06
1.3769,1.6614,5.4068e-06
1.3869,1.6904,4.1075e-06
1.397,1.7197,3.1092e-06
1.407,1.7493,2.345e-06
1.4171,1.7793,1.7621e-06
1.4271,1.8097,1.3193e-06
1.4372,1.8404,9.8406e-07
1.4472,1.8715,7.3129e-07
1.4573,1.9029,5.4141e-07
1.4673,1.9347,3.9932e-07
1.4774,1.9669,2.9341e-07
1.4874,1.9995,2.1476e-07
1.4975,2.0324,1.5659e-07
1.5075,2.0657,1.1373e-07
1.5176,2.0994,8.2288e-08
1.5276,2.1335,5.9303e-08
1.5377,2.1679,4.2571e-08
1.5477,2.2028,3.0439e-08
1.5578,2.238,2.1678e-08
1.5678,2.2737,1.5377e-08
1.5779,2.3097,1.0863e-08
1.5879,2.3461,7.6441e-09
1.598,2.3829,5.3569e-09
1.608,2.4201,3.7389e-09
1.6181,2.4577,2.5989e-09
1.6281,2.4958,1.7991e-09
1.6382,2.5342,1.2402e-09
1.6482,2.573,8.5148e-10
1.6583,2.6123,5.8214e-10
1.6683,2.6519,3.9634e-10
1.6784,2.692,2.6871e-10
1.6884,2.7325,1.8141e-10
1.6985,2.7734,1.2196e-10
1.7085,2.8147,8.1643e-11
1.7186,2.8564,5.4421e-11
1.7286,2.8986,3.6121e-11
1.7387,2.9411,2.3872e-11
1.7487,2.9841,1.5709e-11
1.7588,3.0276,1.0293e-11
1.7688,3.0714,6.7148e-12
1.7789,3.1157,4.3616e-12
1.7889,3.1604,2.8207e-12
1.799,3.2055,1.8162e-12
1.809,3.2511,1.1643e-12
1.8191,3.2971,7.4316e-13
1.8291,3.3436,4.7224e-13
1.8392,3.3905,2.9876e-13
1.8492,3.4378,1.8817e-13
1.8593,3.4855,1.1799e-13
1.8693,3.5337,7.3656e-14
1.8794,3.5824,4.5775e-14
1.8894,3.6315,2.832e-14
1.8995,3.681,1.7443e-14
1.9095,3.7309,1.0695e-14
1.9196,3.7814,6.5282e-15
1.9296,3.8322,3.9667e-15
1.9397,3.8835,2.3994e-15
1.9497,3.9353,1.4448e-15
1.9598,3.9875,8.66e-16
1.9698,4.0402,5.1672e-16
1.9799,4.0933,3.0691e-16
1.9899,4.1468,1.8146e-16
2,4.2009,1.0679e-16


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_10_K_50.csv <==
a,b,c
0,0,0
0.01005,0.00012587,0.010718
0.020101,0.0005035,0.042711
0.030151,0.001133,0.095498
0.040201,0.0020145,0.16828
0.050251,0.0031483,0.25998
0.060302,0.0045347,0.36922
0.070352,0.0061739,0.49437
0.080402,0.0080666,0.6336
0.090452,0.010213,0.78488
0.1005,0.012614,0.94599
0.11055,0.01527,1.1147
0.1206,0.018182,1.2885
0.13065,0.021351,1.465
0.1407,0.024777,1.6418
0.15075,0.028461,1.8166
0.1608,0.032405,1.9869
0.17085,0.03661,2.1507
0.1809,0.041076,2.3058
0.19095,0.045806,2.4505
0.20101,0.050799,2.5829
0.21106,0.056059,2.7018
0.22111,0.061586,2.8058
0.23116,0.067382,2.8939
0.24121,0.073449,2.9656
0.25126,0.079788,3.0202
0.26131,0.086402,3.0576
0.27136,0.093292,3.0778
0.28141,0.10046,3.081
0.29146,0.10791,3.0678
0.30151,0.11564,3.0387
0.31156,0.12366,2.9946
0.32161,0.13197,2.9366
0.33166,0.14056,2.8658
0.34171,0.14945,2.7833
0.35176,0.15864,2.6905
0.36181,0.16813,2.5888
0.37186,0.17792,2.4796
0.38191,0.18802,2.3643
0.39196,0.19842,2.2442
0.40201,0.20914,2.1208
0.41206,0.22018,1.9953
0.42211,0.23154,1.8689
0.43216,0.24323,1.7429
0.44221,0.25525,1.6183
0.45226,0.2676,1.4959
0.46231,0.2803,1.3768
0.47236,0.29334,1.2616
0.48241,0.30673,1.1509
0.49246,0.32048,1.0453
0.50251,0.33459,0.94514
0.51256,0.34907,0.85074
0.52261,0.36393,0.76231
0.53266,0.37918,0.67995
0.54271,0.39481,0.60369
0.55276,0.41085,0.53348
0.56281,0.42729,0.46921
0.57286,0.44414,0.4107
0.58291,0.46143,0.35775
0.59296,0.47914,0.31008
0.60302,0.49731,0.26742
0.61307,0.51593,0.22945
0.62312,0.53502,0.19585
0.63317,0.55458,0.16627
0.64322,0.57465,0.1404
0.65327,0.59522,0.1179
0.66332,0.61631,0.098438
0.67337,0.63794,0.081712
0.68342,0.66012,0.067422
0.69347,0.68288,0.05529
0.70352,0.70623,0.045054
0.71357,0.7302,0.036474
0.72362,0.75479,0.02933
0.73367,0.78005,0.023421
0.74372,0.80599,0.018569
0.75377,0.83264,0.014612
0.76382,0.86003,0.011409
0.77387,0.88819,0.0088364
0.78392,0.91717,0.0067867
0.79397,0.94699,0.0051668
0.80402,0.97769,0.0038976
0.81407,1.0093,0.0029121
0.82412,1.0419,0.0021539
0.83417,1.0756,0.0015764
0.84422,1.1103,0.001141
0.85427,1.1461,0.0008163
0.86432,1.1832,0.00057687
0.87437,1.2215,0.00040245
0.88442,1.2612,0.00027698
0.89447,1.3022,0.00018792
0.90452,1.3448,0.00012559
0.91457,1.3888,8.2624e-05
0.92462,1.4346,5.3458e-05
0.93467,1.482,3.3989e-05
0.94472,1.5313,2.1217e-05
0.95477,1.5824,1.2992e-05
0.96482,1.6356,7.7963e-06
0.97487,1.6909,4.5807e-06
0.98492,1.7483,2.6325e-06
0.99497,1.808,1.4784e-06
1.005,1.8701,8.1052e-07
1.0151,1.9347,4.3336e-07
1.0251,2.0019,2.2575e-07
1.0352,2.0718,1.1446e-07
1.0452,2.1444,5.6434e-08
1.0553,2.22,2.703e-08
1.0653,2.2985,1.2564e-08
1.0754,2.38,5.6631e-09
1.0854,2.4648,2.4728e-09
1.0955,2.5527,1.0451e-09
1.1055,2.644,4.2714e-10
1.1156,2.7387,1.687e-10
1.1256,2.8369,6.4331e-11
1.1357,2.9387,2.3668e-11
1.1457,3.0441,8.3954e-12
1.1558,3.1532,2.8691e-12
1.1658,3.2661,9.4402e-13
1.1759,3.3829,2.9887e-13
1.1859,3.5035,9.0992e-14
1.196,3.6281,2.6624e-14
1.206,3.7567,7.4831e-15
1.2161,3.8893,2.0193e-15
1.2261,4.0261,5.2288e-16
1.2362,4.167,1.2987e-16
1.2462,4.3121,3.0926e-17
1.2563,4.4614,7.0579e-18
1.2663,4.6151,1.5431e-18
1.2764,4.773,3.231e-19
1.2864,4.9353,6.4763e-20
1.2965,5.102,1.2424e-20
1.3065,5.2731,2.2801e-21
1.3166,5.4486,4.0024e-22
1.3266,5.6286,6.7178e-23
1.3367,5.8131,1.0779e-23
1.3467,6.0021,1.6529e-24
1.3568,6.1956,2.4218e-25
1.3668,6.3937,3.3897e-26
1.3769,6.5964,4.5314e-27
1.3869,6.8037,5.7845e-28
1.397,7.0156,7.0497e-29
1.407,7.2322,8.2013e-30
1.4171,7.4534,9.1058e-31
1.4271,7.6793,9.6476e-32
1.4372,7.9099,9.7526e-33
1.4472,8.1452,9.4049e-34
1.4573,8.3852,8.651e-35
1.4673,8.6299,7.5893e-36
1.4774,8.8794,6.3491e-37
1.4874,9.1336,5.0645e-38
1.4975,9.3926,3.8516e-39
1.5075,9.6563,2.7923e-40
1.5176,9.9249,1.9297e-41
1.5276,10.198,1.271e-42
1.5377,10.476,7.9782e-44
1.5477,10.759,4.7724e-45
1.5578,11.047,2.7202e-46
1.5678,11.34,1.4773e-47
1.5779,11.637,7.6436e-49
1.5879,11.939,3.7676e-50
1.598,12.246,1.769e-51
1.608,12.558,7.9121e-53
1.6181,12.875,3.3705e-54
1.6281,13.197,1.3675e-55
1.6382,13.524,5.2839e-57
1.6482,13.855,1.9443e-58
1.6583,14.191,6.8129e-60
1.6683,14.533,2.2731e-61
1.6784,14.879,7.2216e-63
1.6884,15.23,2.1844e-64
1.6985,15.586,6.2909e-66
1.7085,15.947,1.7248e-67
1.7186,16.312,4.5021e-69
1.7286,16.683,1.1187e-70
1.7387,17.059,2.646e-72
1.7487,17.439,5.9576e-74
1.7588,17.824,1.2768e-75
1.7688,18.215,2.6046e-77
1.7789,18.61,5.0571e-79
1.7889,19.01,9.3452e-81
1.799,19.416,1.6436e-82
1.809,19.826,2.7511e-84
1.8191,20.241,4.3825e-86
1.8291,20.661,6.6437e-88
1.8392,21.086,9.5846e-90
1.8492,21.516,1.3158e-91
1.8593,21.95,1.719e-93
1.8693,22.39,2.1369e-95
1.8794,22.835,2.5277e-97
1.8894,23.285,2.8451e-99
1.8995,23.74,3.047e-101
1.9095,24.199,3.1049e-103
1.9196,24.664,3.0104e-105
1.9296,25.134,2.777e-107
1.9397,25.608,2.4374e-109
1.9497,26.088,2.0353e-111
1.9598,26.572,1.617e-113
1.9698,27.062,1.2222e-115
1.9799,27.556,8.7886e-118
1.9899,28.056,6.0123e-120
2,28.56,3.9129e-122


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_25_K_5.csv <==
a,b,c
0,0,0
0.01005,7.6725e-05,0.01913
0.020101,0.00030691,0.076082
0.030151,0.00069057,0.16955
0.040201,0.0012277,0.2974
0.050251,0.0019185,0.45673
0.060302,0.0027629,0.64396
0.070352,0.003761,0.8549
0.080402,0.0049129,1.0849
0.090452,0.0062188,1.329
0.1005,0.0076787,1.5819
0.11055,0.0092928,1.8384
0.1206,0.011061,2.0932
0.13065,0.012984,2.3413
0.1407,0.015062,2.5779
0.15075,0.017295,2.7987
0.1608,0.019683,2.9998
0.17085,0.022226,3.1779
0.1809,0.024925,3.3303
0.19095,0.02778,3.455
0.20101,0.030791,3.5506
0.21106,0.033958,3.6165
0.22111,0.037283,3.6526
0.23116,0.040764,3.6594
0.24121,0.044403,3.6381
0.25126,0.0482,3.5901
0.26131,0.052156,3.5174
0.27136,0.056269,3.4225
0.28141,0.060542,3.3078
0.29146,0.064975,3.1761
0.30151,0.069567,3.0303
0.31156,0.07432,2.8731
0.32161,0.079234,2.7076
0.33166,0.084309,2.5363
0.34171,0.089546,2.362
0.35176,0.094946,2.1869
0.36181,0.10051,2.0133
0.37186,0.10623,1.843
0.38191,0.11213,1.6778
0.39196,0.11818,1.519
0.40201,0.1244,1.3677
0.41206,0.13079,1.2249
0.42211,0.13734,1.0911
0.43216,0.14406,0.96682
0.44221,0.15095,0.85214
0.45226,0.15801,0.74713
0.46231,0.16524,0.65164
0.47236,0.17264,0.56541
0.48241,0.18021,0.48805
0.49246,0.18795,0.4191
0.50251,0.19586,0.35804
0.51256,0.20395,0.30431
0.52261,0.21221,0.25732
0.53266,0.22065,0.21647
0.54271,0.22927,0.18117
0.55276,0.23806,0.15086
0.56281,0.24703,0.12497
0.57286,0.25618,0.103
0.58291,0.26551,0.084459
0.59296,0.27502,0.0689
0.60302,0.28472,0.055919
0.61307,0.2946,0.045151
0.62312,0.30466,0.036269
0.63317,0.31491,0.028984
0.64322,0.32534,0.023043
0.65327,0.33597,0.018224
0.66332,0.34678,0.014339
0.67337,0.35779,0.011223
0.68342,0.36898,0.008738
0.69347,0.38037,0.0067676
0.70352,0.39195,0.0052139
0.71357,0.40373,0.0039957
0.72362,0.41571,0.0030458
0.73367,0.42789,0.0023094
0.74372,0.44026,0.0017416
0.75377,0.45284,0.0013063
0.76382,0.46562,0.00097452
0.77387,0.4786,0.00072304
0.78392,0.49179,0.00053352
0.79397,0.50519,0.00039151
0.80402,0.5188,0.00028571
0.81407,0.53262,0.00020733
0.82412,0.54665,0.00014962
0.83417,0.5609,0.00010736
0.84422,0.57536,7.6598e-05
0.85427,0.59004,5.4339e-05
0.86432,0.60494,3.8327e-05
0.87437,0.62006,2.6876e-05
0.88442,0.63541,1.8737e-05
0.89447,0.65097,1.2986e-05
0.90452,0.66677,8.9467e-06
0.91457,0.6828,6.1272e-06
0.92462,0.69905,4.1711e-06
0.93467,0.71554,2.8223e-06
0.94472,0.73227,1.8981e-06
0.95477,0.74923,1.2686e-06
0.96482,0.76643,8.4271e-07
0.97487,0.78387,5.5629e-07
0.98492,0.80156,3.6491e-07
0.99497,0.81949,2.3786e-07
1.005,0.83767,1.5405e-07
1.0151,0.8561,9.9131e-08
1.0251,0.87478,6.3377e-08
1.0352,0.89372,4.0253e-08
1.0452,0.91291,2.5398e-08
1.0553,0.93237,1.5919e-08
1.0653,0.95208,9.9103e-09
1.0754,0.97206,6.1281e-09
1.0854,0.9923,3.7635e-09
1.0955,1.0128,2.2954e-09
1.1055,1.0336,1.3903e-09
1.1156,1.0547,8.3623e-10
1.1256,1.076,4.9941e-10
1.1357,1.0976,2.9614e-10
1.1457,1.1195,1.7435e-10
1.1558,1.1417,1.019e-10
1.1658,1.1642,5.9123e-11
1.1759,1.1869,3.4051e-11
1.1859,1.21,1.9466e-11
1.196,1.2333,1.1045e-11
1.206,1.2569,6.2197e-12
1.2161,1.2809,3.4758e-12
1.2261,1.3051,1.9275e-12
1.2362,1.3297,1.0607e-12
1.2462,1.3545,5.791e-13
1.2563,1.3797,3.1369e-13
1.2663,1.4052,1.6858e-13
1.2764,1.431,8.9872e-14
1.2864,1.4571,4.7526e-14
1.2965,1.4835,2.4929e-14
1.3065,1.5103,1.2969e-14
1.3166,1.5374,6.6914e-15
1.3266,1.5648,3.4238e-15
1.3367,1.5925,1.7372e-15
1.3467,1.6206,8.74e-16
1.3568,1.649,4.3599e-16
1.3668,1.6777,2.1563e-16
1.3769,1.7068,1.0572e-16
1.3869,1.7363,5.1387e-17
1.397,1.7661,2.4758e-17
1.407,1.7962,1.1824e-17
1.4171,1.8267,5.5965e-18
1.4271,1.8575,2.6253e-18
1.4372,1.8887,1.2205e-18
1.4472,1.9203,5.6226e-19
1.4573,1.9522,2.5667e-19
1.4673,1.9845,1.1609e-19
1.4774,2.0172,5.2026e-20
1.4874,2.0502,2.3098e-20
1.4975,2.0836,1.016e-20
1.5075,2.1173,4.4266e-21
1.5176,2.1515,1.9105e-21
1.5276,2.186,8.1674e-22
1.5377,2.2209,3.4582e-22
1.5477,2.2562,1.4502e-22
1.5578,2.2918,6.0225e-23
1.5678,2.3279,2.4768e-23
1.5779,2.3643,1.0087e-23
1.5879,2.4012,4.0676e-24
1.598,2.4384,1.6241e-24
1.608,2.476,6.4205e-25
1.6181,2.5141,2.5129e-25
1.6281,2.5525,9.7368e-26
1.6382,2.5913,3.7348e-26
1.6482,2.6305,1.4181e-26
1.6583,2.6701,5.3302e-27
1.6683,2.7102,1.983e-27
1.6784,2.7506,7.3019e-28
1.6884,2.7915,2.6611e-28
1.6985,2.8327,9.5983e-29
1.7085,2.8744,3.4261e-29
1.7186,2.9165,1.2103e-29
1.7286,2.959,4.2305e-30
1.7387,3.002,1.4633e-30
1.7487,3.0453,5.0084e-31
1.7588,3.0891,1.6961e-31
1.7688,3.1333,5.6831e-32
1.7789,3.1779,1.884e-32
1.7889,3.2229,6.1791e-33
1.799,3.2684,2.0049e-33
1.809,3.3143,6.4357e-34
1.8191,3.3606,2.0436e-34
1.8291,3.4074,6.4191e-35
1.8392,3.4546,1.9945e-35
1.8492,3.5022,6.1299e-36
1.8593,3.5503,1.8635e-36
1.8693,3.5988,5.6031e-37
1.8794,3.6477,1.6663e-37
1.8894,3.6971,4.901e-38
1.8995,3.7469,1.4256e-38
1.9095,3.7972,4.1013e-39
1.9196,3.8479,1.1668e-39
1.9296,3.899,3.2828e-40
1.9397,3.9506,9.1335e-41
1.9497,4.0026,2.5128e-41
1.9598,4.0551,6.8363e-42
1.9698,4.108,1.839e-42
1.9799,4.1614,4.8918e-43
1.9899,4.2152,1.2866e-43
2,4.2695,3.3457e-44


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_25_K_50.csv <==
a,b,c
0,0,0
0.01005,0.00013295,0.044062
0.020101,0.00053186,0.1745
0.030151,0.0011968,0.38615
0.040201,0.002128,0.67069
0.050251,0.0033258,1.017
0.060302,0.0047903,1.4119
0.070352,0.0065222,1.8403
0.080402,0.0085219,2.2864
0.090452,0.01079,2.7343
0.1005,0.013327,3.1682
0.11055,0.016134,3.5737
0.1206,0.019211,3.9381
0.13065,0.02256,4.2506
0.1407,0.026181,4.503
0.15075,0.030076,4.6897
0.1608,0.034245,4.8076
0.17085,0.038691,4.8565
0.1809,0.043413,4.8383
0.19095,0.048415,4.7572
0.20101,0.053697,4.6192
0.21106,0.05926,4.4314
0.22111,0.065107,4.202
0.23116,0.07124,3.9399
0.24121,0.077659,3.6539
0.25126,0.084369,3.3525
0.26131,0.09137,3.0438
0.27136,0.098664,2.7353
0.28141,0.10626,2.4332
0.29146,0.11414,2.1428
0.30151,0.12234,1.8685
0.31156,0.13083,1.6134
0.32161,0.13963,1.3796
0.33166,0.14875,1.1683
0.34171,0.15817,0.97978
0.35176,0.16792,0.81381
0.36181,0.17798,0.66947
0.37186,0.18837,0.54544
0.38191,0.19908,0.44012
0.39196,0.21013,0.35171
0.40201,0.22151,0.27834
0.41206,0.23324,0.21813
0.42211,0.24531,0.16928
0.43216,0.25773,0.13007
0.44221,0.27051,0.098951
0.45226,0.28365,0.074524
0.46231,0.29715,0.055559
0.47236,0.31103,0.040997
0.48241,0.32529,0.02994
0.49246,0.33993,0.021636
0.50251,0.35496,0.015469
0.51256,0.3704,0.010941
0.52261,0.38624,0.0076546
0.53266,0.4025,0.0052958
0.54271,0.41919,0.0036226
0.55276,0.4363,0.0024497
0.56281,0.45386,0.0016372
0.57286,0.47188,0.0010812
0.58291,0.49035,0.00070539
0.59296,0.5093,0.0004545
0.60302,0.52874,0.00028914
0.61307,0.54867,0.00018157
0.62312,0.56912,0.00011251
0.63317,0.59009,6.877e-05
0.64322,0.6116,4.1451e-05
0.65327,0.63366,2.4628e-05
0.66332,0.6563,1.4418e-05
0.67337,0.67953,8.3139e-06
0.68342,0.70336,4.7195e-06
0.69347,0.72782,2.6363e-06
0.70352,0.75293,1.4484e-06
0.71357,0.77871,7.8215e-07
0.72362,0.80518,4.1495e-07
0.73367,0.83238,2.1613e-07
0.74372,0.86032,1.1045e-07
0.75377,0.88903,5.5342e-08
0.76382,0.91856,2.7166e-08
0.77387,0.94892,1.3054e-08
0.78392,0.98015,6.1354e-09
0.79397,1.0123,2.8177e-09
0.80402,1.0454,1.2633e-09
0.81407,1.0795,5.5233e-10
0.82412,1.1146,2.3523e-10
0.83417,1.1508,9.7473e-11
0.84422,1.1882,3.9248e-11
0.85427,1.2267,1.5336e-11
0.86432,1.2665,5.8069e-12
0.87437,1.3076,2.1275e-12
0.88442,1.35,7.5302e-13
0.89447,1.3939,2.5706e-13
0.90452,1.4393,8.4485e-14
0.91457,1.4863,2.6685e-14
0.92462,1.5349,8.0847e-15
0.93467,1.5853,2.3448e-15
0.94472,1.6375,6.497e-16
0.95477,1.6916,1.7162e-16
0.96482,1.7477,4.3123e-17
0.97487,1.8059,1.0285e-17
0.98492,1.8662,2.3229e-18
0.99497,1.9288,4.9568e-19
1.005,1.9937,9.9702e-20
1.0151,2.0611,1.8859e-20
1.0251,2.1311,3.3467e-21
1.0352,2.2037,5.5589e-22
1.0452,2.279,8.6217e-23
1.0553,2.3572,1.2457e-23
1.0653,2.4382,1.673e-24
1.0754,2.5223,2.0837e-25
1.0854,2.6095,2.4014e-26
1.0955,2.6998,2.5553e-27
1.1055,2.7934,2.5054e-28
1.1156,2.8904,2.2587e-29
1.1256,2.9908,1.8688e-30
1.1357,3.0947,1.4162e-31
1.1457,3.2022,9.813e-33
1.1558,3.3133,6.2057e-34
1.1658,3.4282,3.5759e-35
1.1759,3.5468,1.8745e-36
1.1859,3.6693,8.9251e-38
1.196,3.7956,3.8544e-39
1.206,3.926,1.5076e-40
1.2161,4.0603,5.3343e-42
1.2261,4.1987,1.7051e-43
1.2362,4.3412,4.918e-45
1.2462,4.4878,1.2786e-46
1.2563,4.6386,2.9928e-48
1.2663,4.7937,6.3014e-50
1.2764,4.953,1.1922e-51
1.2864,5.1167,2.0253e-53
1.2965,5.2846,3.0861e-55
1.3065,5.457,4.2151e-57
1.3166,5.6338,5.1564e-59
1.3266,5.8149,5.6456e-61
1.3367,6.0006,5.5283e-63
1.3467,6.1907,4.8387e-65
1.3568,6.3854,3.7831e-67
1.3668,6.5846,2.6406e-69
1.3769,6.7883,1.6445e-71
1.3869,6.9966,9.1339e-74
1.397,7.2095,4.522e-76
1.407,7.427,1.9946e-78
1.4171,7.6492,7.8353e-81
1.4271,7.876,2.7399e-83
1.4372,8.1074,8.5255e-86
1.4472,8.3436,2.3597e-88
1.4573,8.5844,5.8075e-91
1.4673,8.83,1.2705e-93
1.4774,9.0802,2.4697e-96
1.4874,9.3352,4.2648e-99
1.4975,9.595,6.5402e-102
1.5075,9.8595,8.9046e-105
1.5176,10.129,1.0761e-107
1.5276,10.403,1.1539e-110
1.5377,10.682,1.0978e-113
1.5477,10.965,9.2627e-117
1.5578,11.254,6.9305e-120
1.5678,11.547,4.5973e-123
1.5779,11.845,2.7031e-126
1.5879,12.148,1.4085e-129
1.598,12.456,6.5034e-133
1.608,12.768,2.6601e-136
1.6181,13.086,9.6375e-140
1.6281,13.408,3.0923e-143
1.6382,13.735,8.7856e-147
1.6482,14.067,2.2099e-150
1.6583,14.404,4.9209e-154
1.6683,14.746,9.6985e-158
1.6784,15.092,1.6916e-161
1.6884,15.444,2.6109e-165
1.6985,15.8,3.5655e-169
1.7085,16.162,4.3075e-173
1.7186,16.528,4.6033e-177
1.7286,16.899,4.3512e-181
1.7387,17.275,3.6375e-185
1.7487,17.656,2.689e-189
1.7588,18.042,1.7577e-193
1.7688,18.433,1.0159e-197
1.7789,18.828,5.1905e-202
1.7889,19.229,2.3444e-206
1.799,19.635,9.36e-211
1.809,20.045,3.303e-215
1.8191,20.461,1.0301e-219
1.8291,20.881,2.8382e-224
1.8392,21.25,2.8534e-228
1.8492,21.737,1.488e-233
1.8593,22.172,2.8293e-238
1.8693,22.612,4.753e-243
1.8794,23.057,7.0539e-248
1.8894,23.507,9.2478e-253
1.8995,23.962,1.071e-257
1.9095,24.217,1.8781e-260
1.9196,24.079,5.9001e-259
1.9296,23.977,7.7111e-258
1.9397,23.804,-5.79e-256
1.9497,23.623,-5.4208e-254
1.9598,23.469,-2.5846e-252
1.9698,23.333,-7.8153e-251
1.9799,23.226,-1.141e-249
1.9899,23.107,2.3073e-248
2,22.93,1.9316e-246


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_3_K_5.csv <==
a,b,c
0,0,0
0.01005,5.7893e-05,0.00069277
0.020101,0.00023162,0.0027696
0.030151,0.00052131,0.0062263
0.040201,0.00092719,0.011055
0.050251,0.0014496,0.017247
0.060302,0.0020889,0.024788
0.070352,0.0028455,0.033663
0.080402,0.0037202,0.043853
0.090452,0.0047134,0.055336
0.1005,0.0058259,0.068088
0.11055,0.0070586,0.082083
0.1206,0.0084121,0.09729
0.13065,0.0098876,0.11368
0.1407,0.011486,0.13121
0.15075,0.013208,0.14984
0.1608,0.015055,0.16955
0.17085,0.017028,0.19027
0.1809,0.019128,0.21198
0.19095,0.021357,0.23461
0.20101,0.023715,0.25812
0.21106,0.026203,0.28246
0.22111,0.028824,0.30758
0.23116,0.031577,0.33341
0.24121,0.034465,0.3599
0.25126,0.037488,0.38699
0.26131,0.040648,0.41462
0.27136,0.043946,0.44273
0.28141,0.047382,0.47124
0.29146,0.050959,0.50011
0.30151,0.054677,0.52926
0.31156,0.058536,0.55863
0.32161,0.062539,0.58814
0.33166,0.066686,0.61774
0.34171,0.070977,0.64736
0.35176,0.075415,0.67693
0.36181,0.079998,0.70638
0.37186,0.084729,0.73566
0.38191,0.089608,0.76469
0.39196,0.094635,0.79341
0.40201,0.099811,0.82176
0.41206,0.10514,0.84967
0.42211,0.11061,0.8771
0.43216,0.11624,0.90398
0.44221,0.12201,0.93025
0.45226,0.12794,0.95587
0.46231,0.13402,0.98078
0.47236,0.14024,1.0049
0.48241,0.14662,1.0283
0.49246,0.15316,1.0508
0.50251,0.15984,1.0724
0.51256,0.16667,1.0931
0.52261,0.17366,1.1128
0.53266,0.18079,1.1315
0.54271,0.18808,1.1492
0.55276,0.19552,1.1659
0.56281,0.20311,1.1814
0.57286,0.21085,1.1959
0.58291,0.21874,1.2093
0.59296,0.22678,1.2215
0.60302,0.23498,1.2326
0.61307,0.24332,1.2425
0.62312,0.25181,1.2513
0.63317,0.26046,1.2589
0.64322,0.26926,1.2654
0.65327,0.27821,1.2706
0.66332,0.28731,1.2747
0.67337,0.29656,1.2777
0.68342,0.30597,1.2795
0.69347,0.31552,1.2802
0.70352,0.32524,1.2797
0.71357,0.3351,1.2781
0.72362,0.34512,1.2755
0.73367,0.3553,1.2717
0.74372,0.36564,1.2669
0.75377,0.37613,1.261
0.76382,0.38679,1.2542
0.77387,0.3976,1.2463
0.78392,0.40858,1.2374
0.79397,0.41972,1.2276
0.80402,0.43103,1.2169
0.81407,0.44251,1.2053
0.82412,0.45416,1.1928
0.83417,0.46598,1.1795
0.84422,0.47797,1.1654
0.85427,0.49014,1.1505
0.86432,0.5025,1.1349
0.87437,0.51503,1.1186
0.88442,0.52775,1.1016
0.89447,0.54066,1.084
0.90452,0.55376,1.0658
0.91457,0.56706,1.047
0.92462,0.58055,1.0277
0.93467,0.59424,1.0079
0.94472,0.60814,0.9876
0.95477,0.62225,0.96692
0.96482,0.63657,0.94587
0.97487,0.65111,0.92447
0.98492,0.66586,0.90277
0.99497,0.68084,0.88081
1.005,0.69604,0.85862
1.0151,0.71148,0.83624
1.0251,0.72715,0.81371
1.0352,0.74306,0.79107
1.0452,0.75922,0.76835
1.0553,0.77562,0.74559
1.0653,0.79227,0.72283
1.0754,0.80918,0.7001
1.0854,0.82635,0.67744
1.0955,0.84378,0.65489
1.1055,0.86148,0.63246
1.1156,0.87946,0.61021
1.1256,0.89771,0.58816
1.1357,0.91624,0.56633
1.1457,0.93505,0.54477
1.1558,0.95415,0.52349
1.1658,0.97355,0.50252
1.1759,0.99324,0.4819
1.1859,1.0132,0.46163
1.196,1.0335,0.44176
1.206,1.0541,0.42228
1.2161,1.0751,0.40323
1.2261,1.0963,0.38462
1.2362,1.1179,0.36647
1.2462,1.1397,0.34879
1.2563,1.1619,0.3316
1.2663,1.1845,0.3149
1.2764,1.2073,0.2987
1.2864,1.2306,0.28301
1.2965,1.2541,0.26784
1.3065,1.278,0.25319
1.3166,1.3023,0.23907
1.3266,1.3269,0.22546
1.3367,1.3518,0.21238
1.3467,1.3771,0.19983
1.3568,1.4028,0.18779
1.3668,1.4288,0.17626
1.3769,1.4552,0.16524
1.3869,1.482,0.15472
1.397,1.5091,0.1447
1.407,1.5367,0.13515
1.4171,1.5646,0.12608
1.4271,1.5928,0.11747
1.4372,1.6215,0.10932
1.4472,1.6506,0.1016
1.4573,1.68,0.094307
1.4673,1.7098,0.087427
1.4774,1.7401,0.080945
1.4874,1.7707,0.074848
1.4975,1.8017,0.069122
1.5075,1.8331,0.06375
1.5176,1.865,0.05872
1.5276,1.8972,0.054017
1.5377,1.9298,0.049625
1.5477,1.9629,0.04553
1.5578,1.9963,0.041719
1.5678,2.0302,0.038175
1.5779,2.0645,0.034887
1.5879,2.0992,0.031839
1.598,2.1343,0.029018
1.608,2.1699,0.026412
1.6181,2.2058,0.024008
1.6281,2.2422,0.021793
1.6382,2.2791,0.019756
1.6482,2.3163,0.017884
1.6583,2.354,0.016168
1.6683,2.3921,0.014597
1.6784,2.4306,0.013161
1.6884,2.4696,0.011849
1.6985,2.509,0.010653
1.7085,2.5489,0.0095654
1.7186,2.5891,0.0085765
1.7286,2.6299,0.0076793
1.7387,2.671,0.0068663
1.7487,2.7126,0.0061309
1.7588,2.7547,0.0054666
1.7688,2.7972,0.0048674
1.7789,2.8401,0.0043279
1.7889,2.8835,0.0038428
1.799,2.9273,0.0034072
1.809,2.9716,0.0030168
1.8191,3.0163,0.0026673
1.8291,3.0615,0.002355
1.8392,3.1072,0.0020763
1.8492,3.1533,0.001828
1.8593,3.1998,0.0016071
1.8693,3.2468,0.0014108
1.8794,3.2943,0.0012368
1.8894,3.3422,0.0010827
1.8995,3.3906,0.00094644
1.9095,3.4394,0.00082615
1.9196,3.4887,0.00072011
1.9296,3.5384,0.00062677
1.9397,3.5886,0.00054475
1.9497,3.6393,0.00047279
1.9598,3.6905,0.00040973
1.9698,3.7421,0.00035458
1.9799,3.7941,0.0003064
1.9899,3.8467,0.00026439
2,3.8997,0.00022781


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_3_K_50.csv <==
a,b,c
0,0,0
0.01005,6.1964e-07,0.0012849
0.020101,2.5644e-06,0.0051396
0.030151,6.1016e-06,0.011564
0.040201,1.171e-05,0.020558
0.050251,2.013e-05,0.032121
0.060302,3.2443e-05,0.046252
0.070352,5.0171e-05,0.062951
0.080402,7.5409e-05,0.082215
0.090452,0.000111,0.10404
0.1005,0.00016073,0.12843
0.11055,0.00022957,0.15537
0.1206,0.00032397,0.18485
0.13065,0.00045214,0.21685
0.1407,0.00062439,0.25137
0.15075,0.00085345,0.28836
0.1608,0.0011548,0.3278
0.17085,0.001547,0.36962
0.1809,0.0020519,0.41375
0.19095,0.0026945,0.46012
0.20101,0.0035035,0.50859
0.21106,0.0045107,0.55903
0.22111,0.005751,0.61126
0.23116,0.0072615,0.66507
0.24121,0.0090815,0.72021
0.25126,0.011251,0.77641
0.26131,0.013811,0.83334
0.27136,0.016799,0.89066
0.28141,0.020254,0.94798
0.29146,0.02421,1.0049
0.30151,0.028696,1.061
0.31156,0.033736,1.1159
0.32161,0.03935,1.1692
0.33166,0.045549,1.2205
0.34171,0.052337,1.2695
0.35176,0.059712,1.3159
0.36181,0.067663,1.3593
0.37186,0.076173,1.3997
0.38191,0.085218,1.4368
0.39196,0.09477,1.4707
0.40201,0.10479,1.5013
0.41206,0.11525,1.5285
0.42211,0.12611,1.5526
0.43216,0.13732,1.5736
0.44221,0.14884,1.5917
0.45226,0.16063,1.607
0.46231,0.17267,1.6196
0.47236,0.1849,1.6299
0.48241,0.19731,1.6379
0.49246,0.20986,1.6437
0.50251,0.22254,1.6476
0.51256,0.23532,1.6497
0.52261,0.2482,1.6501
0.53266,0.26116,1.6488
0.54271,0.27419,1.646
0.55276,0.2873,1.6417
0.56281,0.30048,1.6359
0.57286,0.31374,1.6288
0.58291,0.32708,1.6203
0.59296,0.3405,1.6104
0.60302,0.35403,1.5992
0.61307,0.36766,1.5868
0.62312,0.38141,1.573
0.63317,0.39529,1.5579
0.64322,0.40931,1.5415
0.65327,0.42349,1.5238
0.66332,0.43784,1.5049
0.67337,0.45238,1.4846
0.68342,0.46712,1.4631
0.69347,0.48209,1.4403
0.70352,0.49731,1.4162
0.71357,0.5128,1.3908
0.72362,0.52857,1.3642
0.73367,0.54467,1.3362
0.74372,0.56111,1.307
0.75377,0.57793,1.2765
0.76382,0.59516,1.2447
0.77387,0.61285,1.2117
0.78392,0.63102,1.1774
0.79397,0.64974,1.1418
0.80402,0.66904,1.105
0.81407,0.68898,1.067
0.82412,0.70963,1.0279
0.83417,0.73105,0.98755
0.84422,0.7533,0.94616
0.85427,0.77648,0.90375
0.86432,0.80065,0.86043
0.87437,0.82592,0.81628
0.88442,0.85237,0.77144
0.89447,0.88011,0.72606
0.90452,0.90924,0.68033
0.91457,0.93988,0.63445
0.92462,0.97214,0.58865
0.93467,1.0061,0.54319
0.94472,1.042,0.49832
0.95477,1.0799,0.45434
0.96482,1.1198,0.41154
0.97487,1.162,0.37019
0.98492,1.2066,0.33057
0.99497,1.2537,0.29294
1.005,1.3033,0.25752
1.0151,1.3557,0.22448
1.0251,1.4109,0.19399
1.0352,1.4691,0.16612
1.0452,1.5304,0.14093
1.0553,1.5949,0.1184
1.0653,1.6626,0.098481
1.0754,1.7337,0.081076
1.0854,1.8082,0.066045
1.0955,1.8863,0.053222
1.1055,1.968,0.042417
1.1156,2.0535,0.033425
1.1256,2.1427,0.026038
1.1357,2.2358,0.020047
1.1457,2.3328,0.015251
1.1558,2.4338,0.011463
1.1658,2.5388,0.0085111
1.1759,2.648,0.0062411
1.1859,2.7612,0.0045192
1.196,2.8787,0.003231
1.206,3.0004,0.0022805
1.2161,3.1264,0.0015888
1.2261,3.2568,0.0010925
1.2362,3.3914,0.00074135
1.2462,3.5305,0.00049641
1.2563,3.674,0.00032797
1.2663,3.822,0.00021378
1.2764,3.9745,0.00013746
1.2864,4.1315,8.719e-05
1.2965,4.293,5.4548e-05
1.3065,4.4591,3.3658e-05
1.3166,4.6298,2.0481e-05
1.3266,4.8051,1.2291e-05
1.3367,4.985,7.2729e-06
1.3467,5.1696,4.2436e-06
1.3568,5.3588,2.4413e-06
1.3668,5.5527,1.3847e-06
1.3769,5.7514,7.7436e-07
1.3869,5.9547,4.269e-07
1.397,6.1628,2.32e-07
1.407,6.3756,1.2429e-07
1.4171,6.5932,6.5636e-08
1.4271,6.8155,3.4166e-08
1.4372,7.0427,1.753e-08
1.4472,7.2746,8.8647e-09
1.4573,7.5113,4.4184e-09
1.4673,7.7528,2.1705e-09
1.4774,7.9992,1.0508e-09
1.4874,8.2503,5.0137e-10
1.4975,8.5064,2.3575e-10
1.5075,8.7672,1.0925e-10
1.5176,9.0329,4.9887e-11
1.5276,9.3035,2.245e-11
1.5377,9.5789,9.9551e-12
1.5477,9.8592,4.3501e-12
1.5578,10.144,1.8731e-12
1.5678,10.434,7.9474e-13
1.5779,10.729,3.3226e-13
1.5879,11.029,1.3687e-13
1.598,11.334,5.5557e-14
1.608,11.644,2.222e-14
1.6181,11.958,8.7559e-15
1.6281,12.278,3.3996e-15
1.6382,12.602,1.3005e-15
1.6482,12.931,4.9017e-16
1.6583,13.266,1.8203e-16
1.6683,13.605,6.6598e-17
1.6784,13.949,2.4007e-17
1.6884,14.298,8.5258e-18
1.6985,14.652,2.9831e-18
1.7085,15.011,1.0283e-18
1.7186,15.375,3.4924e-19
1.7286,15.744,1.1685e-19
1.7387,16.118,3.8517e-20
1.7487,16.496,1.2508e-20
1.7588,16.88,4.0016e-21
1.7688,17.269,1.2612e-21
1.7789,17.662,3.916e-22
1.7889,18.061,1.1979e-22
1.799,18.465,3.6096e-23
1.809,18.873,1.0716e-23
1.8191,19.287,3.1338e-24
1.8291,19.705,9.0285e-25
1.8392,20.129,2.5624e-25
1.8492,20.557,7.1642e-26
1.8593,20.99,1.9732e-26
1.8693,21.429,5.3538e-27
1.8794,21.872,1.431e-27
1.8894,22.321,3.7677e-28
1.8995,22.774,9.7725e-29
1.9095,23.232,2.4969e-29
1.9196,23.696,6.2847e-30
1.9296,24.164,1.5582e-30
1.9397,24.637,3.8059e-31
1.9497,25.116,9.1568e-32
1.9598,25.599,2.1702e-32
1.9698,26.087,5.0667e-33
1.9799,26.581,1.1652e-33
1.9899,27.079,2.6398e-34
2,27.582,5.891e-35


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_5_K_5.csv <==
a,b,c
0,0,0
0.01005,6.9888e-05,0.0016014
0.020101,0.00027956,0.0063989
0.030151,0.00062904,0.014372
0.040201,0.0011184,0.025489
0.050251,0.0017476,0.039701
0.060302,0.0025168,0.05695
0.070352,0.0034261,0.077164
0.080402,0.0044755,0.10026
0.090452,0.0056653,0.12614
0.1005,0.0069954,0.15469
0.11055,0.0084662,0.1858
0.1206,0.010078,0.21935
0.13065,0.01183,0.25518
0.1407,0.013724,0.29316
0.15075,0.015758,0.33313
0.1608,0.017935,0.37493
0.17085,0.020253,0.41838
0.1809,0.022713,0.46332
0.19095,0.025315,0.50956
0.20101,0.02806,0.55691
0.21106,0.030948,0.60519
0.22111,0.033979,0.65421
0.23116,0.037153,0.70378
0.24121,0.040471,0.7537
0.25126,0.043933,0.80378
0.26131,0.047539,0.85383
0.27136,0.05129,0.90367
0.28141,0.055187,0.95309
0.29146,0.059228,1.0019
0.30151,0.063416,1.05
0.31156,0.06775,1.0971
0.32161,0.072231,1.1432
0.33166,0.076859,1.1879
0.34171,0.081634,1.2313
0.35176,0.086558,1.273
0.36181,0.09163,1.3131
0.37186,0.096852,1.3513
0.38191,0.10222,1.3875
0.39196,0.10774,1.4217
0.40201,0.11342,1.4538
0.41206,0.11924,1.4835
0.42211,0.12522,1.511
0.43216,0.13134,1.536
0.44221,0.13762,1.5585
0.45226,0.14406,1.5785
0.46231,0.15065,1.596
0.47236,0.1574,1.6109
0.48241,0.1643,1.6232
0.49246,0.17136,1.6329
0.50251,0.17857,1.64
0.51256,0.18595,1.6444
0.52261,0.19348,1.6464
0.53266,0.20117,1.6458
0.54271,0.20903,1.6426
0.55276,0.21705,1.6371
0.56281,0.22523,1.6291
0.57286,0.23357,1.6189
0.58291,0.24208,1.6064
0.59296,0.25075,1.5917
0.60302,0.2596,1.5749
0.61307,0.26861,1.5561
0.62312,0.27778,1.5355
0.63317,0.28713,1.513
0.64322,0.29665,1.4888
0.65327,0.30635,1.463
0.66332,0.31621,1.4358
0.67337,0.32626,1.4072
0.68342,0.33647,1.3773
0.69347,0.34687,1.3463
0.70352,0.35744,1.3142
0.71357,0.3682,1.2813
0.72362,0.37913,1.2475
0.73367,0.39025,1.2131
0.74372,0.40155,1.178
0.75377,0.41304,1.1425
0.76382,0.42472,1.1067
0.77387,0.43658,1.0706
0.78392,0.44864,1.0343
0.79397,0.46088,0.99796
0.80402,0.47332,0.96167
0.81407,0.48596,0.9255
0.82412,0.49879,0.88955
0.83417,0.51182,0.85388
0.84422,0.52506,0.81859
0.85427,0.53849,0.78374
0.86432,0.55213,0.7494
0.87437,0.56598,0.71563
0.88442,0.58003,0.68249
0.89447,0.5943,0.65003
0.90452,0.60878,0.61829
0.91457,0.62347,0.58734
0.92462,0.63838,0.55719
0.93467,0.65351,0.52788
0.94472,0.66887,0.49944
0.95477,0.68444,0.4719
0.96482,0.70025,0.44527
0.97487,0.71628,0.41958
0.98492,0.73255,0.39482
0.99497,0.74905,0.37101
1.005,0.76579,0.34815
1.0151,0.78277,0.32624
1.0251,0.79999,0.30528
1.0352,0.81746,0.28526
1.0452,0.83517,0.26618
1.0553,0.85314,0.24801
1.0653,0.87136,0.23074
1.0754,0.88984,0.21436
1.0854,0.90859,0.19885
1.0955,0.92759,0.18419
1.1055,0.94686,0.17035
1.1156,0.96641,0.15732
1.1256,0.98622,0.14506
1.1357,1.0063,0.13354
1.1457,1.0267,0.12275
1.1558,1.0473,0.11266
1.1658,1.0683,0.10323
1.1759,1.0895,0.094442
1.1859,1.111,0.086262
1.196,1.1329,0.078662
1.206,1.155,0.071615
1.2161,1.1774,0.065091
1.2261,1.2001,0.059063
1.2362,1.2232,0.053503
1.2462,1.2465,0.048385
1.2563,1.2702,0.043681
1.2663,1.2942,0.039367
1.2764,1.3185,0.035418
1.2864,1.3431,0.031809
1.2965,1.3681,0.028517
1.3065,1.3934,0.025521
1.3166,1.419,0.022798
1.3266,1.445,0.020329
1.3367,1.4713,0.018095
1.3467,1.4979,0.016077
1.3568,1.5249,0.014257
1.3668,1.5522,0.01262
1.3769,1.5799,0.01115
1.3869,1.608,0.0098331
1.397,1.6364,0.0086551
1.407,1.6652,0.0076036
1.4171,1.6943,0.006667
1.4271,1.7238,0.0058346
1.4372,1.7537,0.0050961
1.4472,1.7839,0.0044424
1.4573,1.8146,0.003865
1.4673,1.8455,0.0033559
1.4774,1.8769,0.0029081
1.4874,1.9087,0.002515
1.4975,1.9408,0.0021707
1.5075,1.9733,0.0018697
1.5176,2.0063,0.0016072
1.5276,2.0396,0.0013787
1.5377,2.0733,0.0011803
1.5477,2.1074,0.0010084
1.5578,2.1419,0.00085969
1.5678,2.1767,0.0007314
1.5779,2.212,0.00062096
1.5879,2.2477,0.00052608
1.598,2.2839,0.00044477
1.608,2.3204,0.00037522
1.6181,2.3573,0.00031588
1.6281,2.3946,0.00026535
1.6382,2.4324,0.00022243
1.6482,2.4705,0.00018605
1.6583,2.5091,0.00015529
1.6683,2.5481,0.00012933
1.6784,2.5875,0.00010748
1.6884,2.6274,8.912e-05
1.6985,2.6677,7.3738e-05
1.7085,2.7083,6.0877e-05
1.7186,2.7495,5.0148e-05
1.7286,2.791,4.1219e-05
1.7387,2.833,3.3805e-05
1.7487,2.8754,2.7663e-05
1.7588,2.9182,2.2586e-05
1.7688,2.9615,1.84e-05
1.7789,3.0052,1.4956e-05
1.7889,3.0494,1.2129e-05
1.799,3.094,9.8149e-06
1.809,3.139,7.9241e-06
1.8191,3.1845,6.3831e-06
1.8291,3.2304,5.1301e-06
1.8392,3.2767,4.1137e-06
1.8492,3.3235,3.2911e-06
1.8593,3.3708,2.627e-06
1.8693,3.4185,2.0921e-06
1.8794,3.4666,1.6623e-06
1.8894,3.5152,1.3178e-06
1.8995,3.5642,1.0423e-06
1.9095,3.6137,8.2245e-07
1.9196,3.6636,6.4749e-07
1.9296,3.714,5.0856e-07
1.9397,3.7649,3.9852e-07
1.9497,3.8162,3.1156e-07
1.9598,3.8679,2.4301e-07
1.9698,3.9201,1.891e-07
1.9799,3.9728,1.4681e-07
1.9899,4.0259,1.1371e-07
2,4.0795,8.7863e-08


==> lambda_beta_psi_over_N_g_EFJC_Helmholtz_Nb_5_K_50.csv <==
a,b,c
0,0,0
0.01005,0.00010273,0.0035062
0.020101,0.00041121,0.014003
0.030151,0.00092627,0.031426
0.040201,0.0016493,0.055666
0.050251,0.0025823,0.086574
0.060302,0.0037277,0.12395
0.070352,0.0050884,0.16757
0.080402,0.0066679,0.21715
0.090452,0.00847,0.27236
0.1005,0.010499,0.33286
0.11055,0.012759,0.39823
0.1206,0.015254,0.46805
0.13065,0.01799,0.54185
0.1407,0.02097,0.61912
0.15075,0.0242,0.69934
0.1608,0.027682,0.78196
0.17085,0.03142,0.86641
0.1809,0.035417,0.95212
0.19095,0.039675,1.0385
0.20101,0.044195,1.125
0.21106,0.048978,1.211
0.22111,0.054024,1.296
0.23116,0.059332,1.3793
0.24121,0.064901,1.4607
0.25126,0.070728,1.5394
0.26131,0.076813,1.6151
0.27136,0.083153,1.6874
0.28141,0.089746,1.7559
0.29146,0.096589,1.8202
0.30151,0.10368,1.88
0.31156,0.11102,1.9351
0.32161,0.11861,1.9852
0.33166,0.12645,2.0301
0.34171,0.13453,2.0696
0.35176,0.14286,2.1036
0.36181,0.15145,2.132
0.37186,0.16029,2.1548
0.38191,0.16938,2.1717
0.39196,0.17874,2.183
0.40201,0.18837,2.1884
0.41206,0.19827,2.1882
0.42211,0.20844,2.1824
0.43216,0.2189,2.171
0.44221,0.22965,2.1542
0.45226,0.2407,2.1321
0.46231,0.25205,2.105
0.47236,0.26371,2.073
0.48241,0.27569,2.0364
0.49246,0.288,1.9955
0.50251,0.30065,1.9505
0.51256,0.31363,1.9017
0.52261,0.32696,1.8496
0.53266,0.34065,1.7943
0.54271,0.35469,1.7364
0.55276,0.36909,1.6761
0.56281,0.38386,1.6139
0.57286,0.399,1.5502
0.58291,0.41451,1.4853
0.59296,0.43039,1.4196
0.60302,0.44665,1.3535
0.61307,0.46328,1.2874
0.62312,0.48029,1.2215
0.63317,0.49769,1.1562
0.64322,0.51547,1.0917
0.65327,0.53364,1.0282
0.66332,0.55221,0.96611
0.67337,0.57119,0.90548
0.68342,0.59059,0.8465
0.69347,0.61042,0.78931
0.70352,0.6307,0.73403
0.71357,0.65144,0.68075
0.72362,0.67267,0.62954
0.73367,0.69442,0.58047
0.74372,0.71671,0.53358
0.75377,0.73957,0.4889
0.76382,0.76304,0.44645
0.77387,0.78714,0.40624
0.78392,0.81192,0.36828
0.79397,0.83743,0.33255
0.80402,0.8637,0.29905
0.81407,0.89078,0.26774
0.82412,0.91874,0.2386
0.83417,0.94761,0.21159
0.84422,0.97748,0.18666
0.85427,1.0084,0.16376
0.86432,1.0404,0.14282
0.87437,1.0736,0.1238
0.88442,1.1081,0.1066
0.89447,1.144,0.091145
0.90452,1.1812,0.077357
0.91457,1.22,0.06514
0.92462,1.2605,0.054398
0.93467,1.3026,0.045028
0.94472,1.3465,0.036927
0.95477,1.3924,0.029988
0.96482,1.4403,0.024102
0.97487,1.4903,0.019162
0.98492,1.5426,0.015061
0.99497,1.5972,0.011698
1.005,1.6542,0.0089727
1.0151,1.7139,0.0067933
1.0251,1.7762,0.0050739
1.0352,1.8413,0.0037367
1.0452,1.9092,0.002712
1.0553,1.9802,0.0019388
1.0653,2.0542,0.0013646
1.0754,2.1314,0.00094509
1.0854,2.2119,0.00064383
1.0955,2.2958,0.00043122
1.1055,2.3831,0.00028383
1.1156,2.4739,0.00018352
1.1256,2.5683,0.00011652
1.1357,2.6665,7.2624e-05
1.1457,2.7683,4.4415e-05
1.1558,2.874,2.6645e-05
1.1658,2.9836,1.5675e-05
1.1759,3.0971,9.04e-06
1.1859,3.2146,5.1095e-06
1.196,3.3362,2.8296e-06
1.206,3.4619,1.535e-06
1.2161,3.5917,8.1543e-07
1.2261,3.7257,4.2414e-07
1.2362,3.864,2.1595e-07
1.2462,4.0065,1.0761e-07
1.2563,4.1534,5.2471e-08
1.2663,4.3046,2.503e-08
1.2764,4.4602,1.168e-08
1.2864,4.6202,5.3304e-09
1.2965,4.7847,2.3788e-09
1.3065,4.9537,1.038e-09
1.3166,5.1271,4.4278e-10
1.3266,5.3051,1.8463e-10
1.3367,5.4876,7.5246e-11
1.3467,5.6748,2.997e-11
1.3568,5.8665,1.1664e-11
1.3668,6.0628,4.4356e-12
1.3769,6.2637,1.6479e-12
1.3869,6.4694,5.9812e-13
1.397,6.6796,2.1205e-13
1.407,6.8946,7.3433e-14
1.4171,7.1143,2.4836e-14
1.4271,7.3386,8.2035e-15
1.4372,7.5677,2.6461e-15
1.4472,7.8016,8.3345e-16
1.4573,8.0402,2.5633e-16
1.4673,8.2835,7.697e-17
1.4774,8.5317,2.2565e-17
1.4874,8.7846,6.4585e-18
1.4975,9.0423,1.8045e-18
1.5075,9.3048,4.9219e-19
1.5176,9.5721,1.3104e-19
1.5276,9.8443,3.4055e-20
1.5377,10.121,8.6383e-21
1.5477,10.403,2.1386e-21
1.5578,10.69,5.1675e-22
1.5678,10.981,1.2186e-22
1.5779,11.278,2.8044e-23
1.5879,11.579,6.2984e-24
1.598,11.885,1.3804e-24
1.608,12.196,2.9523e-25
1.6181,12.512,6.1614e-26
1.6281,12.833,1.2547e-26
1.6382,13.158,2.4932e-27
1.6482,13.489,4.834e-28
1.6583,13.824,9.1447e-29
1.6683,14.165,1.6879e-29
1.6784,14.51,3.0397e-30
1.6884,14.86,5.3407e-31
1.6985,15.215,9.155e-32
1.7085,15.575,1.5311e-32
1.7186,15.94,2.4981e-33
1.7286,16.31,3.9763e-34
1.7387,16.685,6.1746e-35
1.7487,17.065,9.3537e-36
1.7588,17.449,1.3823e-36
1.7688,17.839,1.9928e-37
1.7789,18.233,2.8025e-38
1.7889,18.633,3.8447e-39
1.799,19.037,5.145e-40
1.809,19.447,6.7164e-41
1.8191,19.861,8.5524e-42
1.8291,20.281,1.0623e-42
1.8392,20.705,1.2871e-43
1.8492,21.134,1.5211e-44
1.8593,21.569,1.7534e-45
1.8693,22.008,1.9716e-46
1.8794,22.452,2.1623e-47
1.8894,22.901,2.3131e-48
1.8995,23.355,2.4135e-49
1.9095,23.814,2.4563e-50
1.9196,24.278,2.4382e-51
1.9296,24.748,2.3606e-52
1.9397,25.222,2.2291e-53
1.9497,25.701,2.053e-54
1.9598,26.185,1.8442e-55
1.9698,26.674,1.6158e-56
1.9799,27.168,1.3807e-57
1.9899,27.667,1.1507e-58
2,28.171,9.3532e-60


==> lambda_vs_beta_psi_over_Nb_EFJC_Gibbs_Ideal_K_5.csv <==
a,b,c
0,0,0
0.003003,6.9968e-06,6.9967e-06
0.006006,2.7987e-05,2.7987e-05
0.009009,6.2971e-05,6.2971e-05
0.012012,0.00011195,0.00011195
0.015015,0.00017492,0.00017492
0.018018,0.00025189,0.00025188
0.021021,0.00034285,0.00034284
0.024024,0.00044781,0.00044779
0.027027,0.00056677,0.00056674
0.03003,0.00069973,0.00069967
0.033033,0.00084668,0.00084661
0.036036,0.0010076,0.0010075
0.039039,0.0011826,0.0011824
0.042042,0.0013716,0.0013714
0.045045,0.0015745,0.0015743
0.048048,0.0017915,0.0017912
0.051051,0.0020225,0.0020221
0.054054,0.0022675,0.0022669
0.057057,0.0025265,0.0025258
0.06006,0.0027995,0.0027987
0.063063,0.0030866,0.0030856
0.066066,0.0033876,0.0033864
0.069069,0.0037027,0.0037013
0.072072,0.0040318,0.0040301
0.075075,0.004375,0.004373
0.078078,0.0047321,0.0047298
0.081081,0.0051033,0.0051006
0.084084,0.0054886,0.0054854
0.087087,0.0058879,0.0058843
0.09009,0.0063012,0.0062971
0.093093,0.0067286,0.0067239
0.096096,0.00717,0.0071647
0.099099,0.0076255,0.0076195
0.1021,0.0080951,0.0080882
0.10511,0.0085787,0.008571
0.10811,0.0090763,0.0090678
0.11111,0.0095881,0.0095785
0.11411,0.010114,0.010103
0.11712,0.010654,0.010642
0.12012,0.011208,0.011195
0.12312,0.011776,0.011762
0.12613,0.012358,0.012342
0.12913,0.012954,0.012937
0.13213,0.013565,0.013546
0.13514,0.014189,0.014168
0.13814,0.014828,0.014805
0.14114,0.015481,0.015456
0.14414,0.016148,0.016121
0.14715,0.016829,0.016799
0.15015,0.017524,0.017492
0.15315,0.018233,0.018199
0.15616,0.018957,0.018919
0.15916,0.019694,0.019654
0.16216,0.020446,0.020403
0.16517,0.021212,0.021165
0.16817,0.021992,0.021942
0.17117,0.022786,0.022732
0.17417,0.023595,0.023537
0.17718,0.024418,0.024356
0.18018,0.025255,0.025188
0.18318,0.026106,0.026035
0.18619,0.026971,0.026895
0.18919,0.027851,0.02777
0.19219,0.028744,0.028659
0.1952,0.029653,0.029561
0.1982,0.030575,0.030478
0.2012,0.031511,0.031408
0.2042,0.032462,0.032353
0.20721,0.033427,0.033312
0.21021,0.034407,0.034284
0.21321,0.035401,0.035271
0.21622,0.036409,0.036271
0.21922,0.037431,0.037286
0.22222,0.038468,0.038314
0.22523,0.039519,0.039357
0.22823,0.040584,0.040413
0.23123,0.041664,0.041484
0.23423,0.042758,0.042568
0.23724,0.043866,0.043667
0.24024,0.044989,0.044779
0.24324,0.046126,0.045906
0.24625,0.047278,0.047046
0.24925,0.048444,0.048201
0.25225,0.049624,0.049369
0.25526,0.050819,0.050551
0.25826,0.052029,0.051748
0.26126,0.053252,0.052958
0.26426,0.054491,0.054183
0.26727,0.055743,0.055421
0.27027,0.05701,0.056674
0.27327,0.058292,0.05794
0.27628,0.059588,0.05922
0.27928,0.060899,0.060515
0.28228,0.062224,0.061823
0.28529,0.063564,0.063146
0.28829,0.064918,0.064482
0.29129,0.066287,0.065832
0.29429,0.067671,0.067197
0.2973,0.069069,0.068575
0.3003,0.070482,0.069967
0.3033,0.071909,0.071374
0.30631,0.073351,0.072794
0.30931,0.074808,0.074228
0.31231,0.076279,0.075677
0.31532,0.077765,0.077139
0.31832,0.079265,0.078615
0.32132,0.080781,0.080106
0.32432,0.082311,0.08161
0.32733,0.083856,0.083128
0.33033,0.085415,0.084661
0.33333,0.086989,0.086207
0.33634,0.088578,0.087767
0.33934,0.090182,0.089341
0.34234,0.091801,0.09093
0.34535,0.093434,0.092532
0.34835,0.095082,0.094148
0.35135,0.096746,0.095778
0.35435,0.098423,0.097423
0.35736,0.10012,0.099081
0.36036,0.10182,0.10075
0.36336,0.10355,0.10244
0.36637,0.10528,0.10414
0.36937,0.10704,0.10585
0.37237,0.1088,0.10758
0.37538,0.11059,0.10932
0.37838,0.11238,0.11108
0.38138,0.1142,0.11285
0.38438,0.11602,0.11463
0.38739,0.11787,0.11643
0.39039,0.11972,0.11824
0.39339,0.1216,0.12007
0.3964,0.12348,0.12191
0.3994,0.12539,0.12377
0.4024,0.1273,0.12563
0.40541,0.12924,0.12752
0.40841,0.13119,0.12941
0.41141,0.13315,0.13132
0.41441,0.13513,0.13325
0.41742,0.13712,0.13518
0.42042,0.13913,0.13714
0.42342,0.14115,0.1391
0.42643,0.14319,0.14108
0.42943,0.14525,0.14308
0.43243,0.14732,0.14508
0.43544,0.1494,0.14711
0.43844,0.1515,0.14914
0.44144,0.15362,0.15119
0.44444,0.15575,0.15326
0.44745,0.1579,0.15533
0.45045,0.16006,0.15743
0.45345,0.16224,0.15953
0.45646,0.16443,0.16165
0.45946,0.16664,0.16379
0.46246,0.16887,0.16593
0.46547,0.17111,0.1681
0.46847,0.17336,0.17027
0.47147,0.17563,0.17246
0.47447,0.17792,0.17467
0.47748,0.18022,0.17688
0.48048,0.18254,0.17912
0.48348,0.18487,0.18136
0.48649,0.18722,0.18362
0.48949,0.18958,0.1859
0.49249,0.19196,0.18818
0.4955,0.19436,0.19049
0.4985,0.19677,0.1928
0.5015,0.1992,0.19513
0.5045,0.20164,0.19748
0.50751,0.2041,0.19983
0.51051,0.20658,0.20221
0.51351,0.20907,0.20459
0.51652,0.21158,0.20699
0.51952,0.2141,0.20941
0.52252,0.21664,0.21183
0.52553,0.21919,0.21428
0.52853,0.22176,0.21673
0.53153,0.22435,0.2192
0.53453,0.22695,0.22168
0.53754,0.22957,0.22418
0.54054,0.23221,0.22669
0.54354,0.23486,0.22922
0.54655,0.23753,0.23176
0.54955,0.24021,0.23431
0.55255,0.24291,0.23688
0.55556,0.24563,0.23946
0.55856,0.24836,0.24206
0.56156,0.25111,0.24467
0.56456,0.25387,0.24729
0.56757,0.25665,0.24993
0.57057,0.25945,0.25258
0.57357,0.26227,0.25525
0.57658,0.2651,0.25793
0.57958,0.26794,0.26062
0.58258,0.27081,0.26333
0.58559,0.27369,0.26605
0.58859,0.27658,0.26879
0.59159,0.2795,0.27154
0.59459,0.28243,0.2743
0.5976,0.28537,0.27708
0.6006,0.28833,0.27987
0.6036,0.29131,0.28268
0.60661,0.29431,0.2855
0.60961,0.29732,0.28833
0.61261,0.30035,0.29118
0.61562,0.3034,0.29404
0.61862,0.30646,0.29691
0.62162,0.30954,0.2998
0.62462,0.31264,0.30271
0.62763,0.31575,0.30562
0.63063,0.31888,0.30856
0.63363,0.32203,0.3115
0.63664,0.3252,0.31446
0.63964,0.32838,0.31744
0.64264,0.33158,0.32042
0.64565,0.33479,0.32342
0.64865,0.33803,0.32644
0.65165,0.34128,0.32947
0.65465,0.34455,0.33251
0.65766,0.34783,0.33557
0.66066,0.35113,0.33864
0.66366,0.35445,0.34173
0.66667,0.35779,0.34483
0.66967,0.36114,0.34794
0.67267,0.36451,0.35107
0.67568,0.3679,0.35421
0.67868,0.37131,0.35737
0.68168,0.37473,0.36054
0.68468,0.37817,0.36372
0.68769,0.38163,0.36692
0.69069,0.38511,0.37013
0.69369,0.3886,0.37335
0.6967,0.39212,0.37659
0.6997,0.39564,0.37985
0.7027,0.39919,0.38311
0.70571,0.40276,0.3864
0.70871,0.40634,0.38969
0.71171,0.40994,0.393
0.71471,0.41356,0.39632
0.71772,0.4172,0.39966
0.72072,0.42085,0.40301
0.72372,0.42452,0.40638
0.72673,0.42821,0.40976
0.72973,0.43192,0.41315
0.73273,0.43565,0.41656
0.73574,0.43939,0.41998
0.73874,0.44316,0.42342
0.74174,0.44694,0.42686
0.74474,0.45074,0.43033
0.74775,0.45456,0.43381
0.75075,0.45839,0.4373
0.75375,0.46225,0.4408
0.75676,0.46612,0.44432
0.75976,0.47001,0.44785
0.76276,0.47392,0.4514
0.76577,0.47785,0.45496
0.76877,0.4818,0.45854
0.77177,0.48576,0.46213
0.77477,0.48975,0.46573
0.77778,0.49375,0.46935
0.78078,0.49777,0.47298
0.78378,0.50181,0.47663
0.78679,0.50587,0.48028
0.78979,0.50995,0.48396
0.79279,0.51405,0.48765
0.7958,0.51816,0.49135
0.7988,0.5223,0.49506
0.8018,0.52645,0.49879
0.8048,0.53062,0.50253
0.80781,0.53482,0.50629
0.81081,0.53903,0.51006
0.81381,0.54326,0.51385
0.81682,0.54751,0.51765
0.81982,0.55178,0.52146
0.82282,0.55607,0.52529
0.82583,0.56037,0.52913
0.82883,0.5647,0.53298
0.83183,0.56905,0.53685
0.83483,0.57341,0.54074
0.83784,0.5778,0.54463
0.84084,0.58221,0.54854
0.84384,0.58663,0.55247
0.84685,0.59108,0.55641
0.84985,0.59554,0.56036
0.85285,0.60003,0.56433
0.85586,0.60453,0.56831
0.85886,0.60905,0.57231
0.86186,0.6136,0.57631
0.86486,0.61816,0.58034
0.86787,0.62275,0.58438
0.87087,0.62735,0.58843
0.87387,0.63198,0.59249
0.87688,0.63662,0.59657
0.87988,0.64128,0.60066
0.88288,0.64597,0.60477
0.88589,0.65068,0.60889
0.88889,0.6554,0.61303
0.89189,0.66015,0.61718
0.89489,0.66491,0.62134
0.8979,0.6697,0.62552
0.9009,0.67451,0.62971
0.9039,0.67934,0.63391
0.90691,0.68419,0.63813
0.90991,0.68906,0.64236
0.91291,0.69395,0.64661
0.91592,0.69886,0.65087
0.91892,0.70379,0.65515
0.92192,0.70874,0.65944
0.92492,0.71372,0.66374
0.92793,0.71871,0.66806
0.93093,0.72373,0.67239
0.93393,0.72877,0.67673
0.93694,0.73382,0.68109
0.93994,0.7389,0.68546
0.94294,0.74401,0.68985
0.94595,0.74913,0.69425
0.94895,0.75427,0.69867
0.95195,0.75944,0.7031
0.95495,0.76462,0.70754
0.95796,0.76983,0.712
0.96096,0.77506,0.71647
0.96396,0.78031,0.72095
0.96697,0.78559,0.72545
0.96997,0.79088,0.72996
0.97297,0.7962,0.73449
0.97598,0.80154,0.73903
0.97898,0.8069,0.74359
0.98198,0.81228,0.74815
0.98498,0.81769,0.75274
0.98799,0.82311,0.75733
0.99099,0.82856,0.76195
0.99399,0.83404,0.76657
0.997,0.83953,0.77121
1,0.84505,0.77586
1.003,0.85058,0.78053
1.006,0.85615,0.78521
1.009,0.86173,0.7899
1.012,0.86733,0.79461
1.015,0.87296,0.79934
1.018,0.87862,0.80407
1.021,0.88429,0.80882
1.024,0.88999,0.81359
1.027,0.89571,0.81837
1.03,0.90145,0.82316
1.033,0.90721,0.82797
1.036,0.913,0.83279
1.039,0.91882,0.83762
1.042,0.92465,0.84247
1.045,0.93051,0.84733
1.048,0.93639,0.85221
1.0511,0.9423,0.8571
1.0541,0.94822,0.86201
1.0571,0.95418,0.86692
1.0601,0.96015,0.87186
1.0631,0.96615,0.8768
1.0661,0.97217,0.88176
1.0691,0.97822,0.88674
1.0721,0.98429,0.89173
1.0751,0.99038,0.89673
1.0781,0.9965,0.90175
1.0811,1.0026,0.90678
1.0841,1.0088,0.91182
1.0871,1.015,0.91688
1.0901,1.0212,0.92195
1.0931,1.0275,0.92704
1.0961,1.0337,0.93214
1.0991,1.04,0.93726
1.1021,1.0463,0.94238
1.1051,1.0526,0.94753
1.1081,1.059,0.95268
1.1111,1.0654,0.95785
1.1141,1.0718,0.96304
1.1171,1.0782,0.96824
1.1201,1.0847,0.97345
1.1231,1.0912,0.97868
1.1261,1.0977,0.98392
1.1291,1.1042,0.98917
1.1321,1.1108,0.99444
1.1351,1.1174,0.99972
1.1381,1.124,1.005
1.1411,1.1306,1.0103
1.1441,1.1373,1.0157
1.1471,1.144,1.021
1.1502,1.1507,1.0263
1.1532,1.1574,1.0317
1.1562,1.1642,1.0371
1.1592,1.171,1.0425
1.1622,1.1778,1.0479
1.1652,1.1846,1.0533
1.1682,1.1915,1.0588
1.1712,1.1984,1.0642
1.1742,1.2053,1.0697
1.1772,1.2122,1.0751
1.1802,1.2192,1.0806
1.1832,1.2262,1.0861
1.1862,1.2332,1.0917
1.1892,1.2403,1.0972
1.1922,1.2473,1.1028
1.1952,1.2544,1.1083
1.1982,1.2616,1.1139
1.2012,1.2687,1.1195
1.2042,1.2759,1.1251
1.2072,1.2831,1.1307
1.2102,1.2903,1.1363
1.2132,1.2976,1.142
1.2162,1.3049,1.1476
1.2192,1.3122,1.1533
1.2222,1.3195,1.159
1.2252,1.3269,1.1647
1.2282,1.3343,1.1704
1.2312,1.3417,1.1762
1.2342,1.3492,1.1819
1.2372,1.3566,1.1877
1.2402,1.3641,1.1934
1.2432,1.3717,1.1992
1.2462,1.3792,1.205
1.2492,1.3868,1.2108
1.2523,1.3944,1.2167
1.2553,1.4021,1.2225
1.2583,1.4098,1.2284
1.2613,1.4175,1.2342
1.2643,1.4252,1.2401
1.2673,1.4329,1.246
1.2703,1.4407,1.2519
1.2733,1.4485,1.2578
1.2763,1.4564,1.2638
1.2793,1.4642,1.2697
1.2823,1.4721,1.2757
1.2853,1.4801,1.2817
1.2883,1.488,1.2877
1.2913,1.496,1.2937
1.2943,1.504,1.2997
1.2973,1.512,1.3058
1.3003,1.5201,1.3118
1.3033,1.5282,1.3179
1.3063,1.5363,1.324
1.3093,1.5445,1.3301
1.3123,1.5527,1.3362
1.3153,1.5609,1.3423
1.3183,1.5691,1.3484
1.3213,1.5774,1.3546
1.3243,1.5857,1.3607
1.3273,1.594,1.3669
1.3303,1.6024,1.3731
1.3333,1.6108,1.3793
1.3363,1.6192,1.3855
1.3393,1.6276,1.3918
1.3423,1.6361,1.398
1.3453,1.6446,1.4043
1.3483,1.6532,1.4106
1.3514,1.6617,1.4168
1.3544,1.6703,1.4231
1.3574,1.679,1.4295
1.3604,1.6876,1.4358
1.3634,1.6963,1.4421
1.3664,1.705,1.4485
1.3694,1.7138,1.4549
1.3724,1.7226,1.4613
1.3754,1.7314,1.4677
1.3784,1.7402,1.4741
1.3814,1.7491,1.4805
1.3844,1.758,1.487
1.3874,1.7669,1.4934
1.3904,1.7759,1.4999
1.3934,1.7849,1.5064
1.3964,1.7939,1.5129
1.3994,1.803,1.5194
1.4024,1.812,1.5259
1.4054,1.8212,1.5325
1.4084,1.8303,1.539
1.4114,1.8395,1.5456
1.4144,1.8487,1.5522
1.4174,1.858,1.5588
1.4204,1.8672,1.5654
1.4234,1.8765,1.572
1.4264,1.8859,1.5786
1.4294,1.8952,1.5853
1.4324,1.9046,1.592
1.4354,1.9141,1.5986
1.4384,1.9235,1.6053
1.4414,1.933,1.6121
1.4444,1.9426,1.6188
1.4474,1.9521,1.6255
1.4505,1.9617,1.6323
1.4535,1.9714,1.639
1.4565,1.981,1.6458
1.4595,1.9907,1.6526
1.4625,2.0004,1.6594
1.4655,2.0102,1.6662
1.4685,2.02,1.6731
1.4715,2.0298,1.6799
1.4745,2.0396,1.6868
1.4775,2.0495,1.6937
1.4805,2.0594,1.7006
1.4835,2.0694,1.7075
1.4865,2.0794,1.7144
1.4895,2.0894,1.7213
1.4925,2.0994,1.7283
1.4955,2.1095,1.7352
1.4985,2.1196,1.7422
1.5015,2.1298,1.7492
1.5045,2.14,1.7562
1.5075,2.1502,1.7632
1.5105,2.1604,1.7702
1.5135,2.1707,1.7773
1.5165,2.181,1.7843
1.5195,2.1914,1.7914
1.5225,2.2018,1.7985
1.5255,2.2122,1.8056
1.5285,2.2226,1.8127
1.5315,2.2331,1.8199
1.5345,2.2436,1.827
1.5375,2.2542,1.8342
1.5405,2.2648,1.8413
1.5435,2.2754,1.8485
1.5465,2.2861,1.8557
1.5495,2.2967,1.8629
1.5526,2.3075,1.8702
1.5556,2.3182,1.8774
1.5586,2.329,1.8847
1.5616,2.3398,1.8919
1.5646,2.3507,1.8992
1.5676,2.3616,1.9065
1.5706,2.3725,1.9138
1.5736,2.3835,1.9211
1.5766,2.3945,1.9285
1.5796,2.4055,1.9358
1.5826,2.4166,1.9432
1.5856,2.4277,1.9506
1.5886,2.4388,1.958
1.5916,2.45,1.9654
1.5946,2.4612,1.9728
1.5976,2.4724,1.9802
1.6006,2.4837,1.9877
1.6036,2.495,1.9952
1.6066,2.5064,2.0026
1.6096,2.5177,2.0101
1.6126,2.5292,2.0176
1.6156,2.5406,2.0252
1.6186,2.5521,2.0327
1.6216,2.5636,2.0403
1.6246,2.5752,2.0478
1.6276,2.5868,2.0554
1.6306,2.5984,2.063
1.6336,2.6101,2.0706
1.6366,2.6218,2.0782
1.6396,2.6335,2.0858
1.6426,2.6453,2.0935
1.6456,2.6571,2.1012
1.6486,2.6689,2.1088
1.6517,2.6808,2.1165
1.6547,2.6927,2.1242
1.6577,2.7047,2.1319
1.6607,2.7167,2.1397
1.6637,2.7287,2.1474
1.6667,2.7407,2.1552
1.6697,2.7528,2.1629
1.6727,2.765,2.1707
1.6757,2.7771,2.1785
1.6787,2.7893,2.1863
1.6817,2.8016,2.1942
1.6847,2.8139,2.202
1.6877,2.8262,2.2099
1.6907,2.8385,2.2178
1.6937,2.8509,2.2256
1.6967,2.8633,2.2335
1.6997,2.8758,2.2414
1.7027,2.8883,2.2494
1.7057,2.9008,2.2573
1.7087,2.9134,2.2653
1.7117,2.926,2.2732
1.7147,2.9386,2.2812
1.7177,2.9513,2.2892
1.7207,2.964,2.2972
1.7237,2.9768,2.3053
1.7267,2.9896,2.3133
1.7297,3.0024,2.3214
1.7327,3.0153,2.3294
1.7357,3.0282,2.3375
1.7387,3.0411,2.3456
1.7417,3.0541,2.3537
1.7447,3.0671,2.3618
1.7477,3.0802,2.37
1.7508,3.0933,2.3781
1.7538,3.1064,2.3863
1.7568,3.1196,2.3945
1.7598,3.1328,2.4027
1.7628,3.146,2.4109
1.7658,3.1593,2.4191
1.7688,3.1726,2.4273
1.7718,3.1859,2.4356
1.7748,3.1993,2.4438
1.7778,3.2128,2.4521
1.7808,3.2262,2.4604
1.7838,3.2397,2.4687
1.7868,3.2533,2.477
1.7898,3.2668,2.4854
1.7928,3.2805,2.4937
1.7958,3.2941,2.5021
1.7988,3.3078,2.5104
1.8018,3.3215,2.5188
1.8048,3.3353,2.5272
1.8078,3.3491,2.5356
1.8108,3.363,2.5441
1.8138,3.3769,2.5525
1.8168,3.3908,2.561
1.8198,3.4047,2.5695
1.8228,3.4187,2.5779
1.8258,3.4328,2.5864
1.8288,3.4468,2.595
1.8318,3.461,2.6035
1.8348,3.4751,2.612
1.8378,3.4893,2.6206
1.8408,3.5035,2.6292
1.8438,3.5178,2.6377
1.8468,3.5321,2.6463
1.8498,3.5465,2.655
1.8529,3.5608,2.6636
1.8559,3.5753,2.6722
1.8589,3.5897,2.6809
1.8619,3.6042,2.6895
1.8649,3.6188,2.6982
1.8679,3.6333,2.7069
1.8709,3.648,2.7156
1.8739,3.6626,2.7244
1.8769,3.6773,2.7331
1.8799,3.692,2.7419
1.8829,3.7068,2.7506
1.8859,3.7216,2.7594
1.8889,3.7365,2.7682
1.8919,3.7514,2.777
1.8949,3.7663,2.7858
1.8979,3.7813,2.7947
1.9009,3.7963,2.8035
1.9039,3.8113,2.8124
1.9069,3.8264,2.8213
1.9099,3.8415,2.8302
1.9129,3.8567,2.8391
1.9159,3.8719,2.848
1.9189,3.8871,2.8569
1.9219,3.9024,2.8659
1.9249,3.9177,2.8748
1.9279,3.9331,2.8838
1.9309,3.9485,2.8928
1.9339,3.9639,2.9018
1.9369,3.9794,2.9108
1.9399,3.9949,2.9199
1.9429,4.0105,2.9289
1.9459,4.0261,2.938
1.9489,4.0417,2.947
1.952,4.0574,2.9561
1.955,4.0731,2.9652
1.958,4.0889,2.9743
1.961,4.1047,2.9835
1.964,4.1205,2.9926
1.967,4.1364,3.0018
1.97,4.1523,3.011
1.973,4.1683,3.0201
1.976,4.1843,3.0293
1.979,4.2003,3.0386
1.982,4.2164,3.0478
1.985,4.2325,3.057
1.988,4.2487,3.0663
1.991,4.2649,3.0756
1.994,4.2811,3.0848
1.997,4.2974,3.0941
2,4.3172,3.1034
2.003,4.3335,3.1128
2.006,4.3497,3.1221
2.009,4.366,3.1315
2.012,4.3824,3.1408
2.015,4.3988,3.1502
2.018,4.4152,3.1596
2.021,4.4317,3.169
2.024,4.4482,3.1785
2.027,4.4647,3.1879
2.03,4.4813,3.1973
2.033,4.498,3.2068
2.036,4.5147,3.2163
2.039,4.5314,3.2258
2.042,4.5482,3.2353
2.045,4.565,3.2448
2.048,4.5818,3.2544
2.0511,4.5987,3.2639
2.0541,4.6157,3.2735
2.0571,4.6327,3.283
2.0601,4.6497,3.2926
2.0631,4.6668,3.3022
2.0661,4.6839,3.3119
2.0691,4.701,3.3215
2.0721,4.7182,3.3312
2.0751,4.7355,3.3408
2.0781,4.7527,3.3505
2.0811,4.7701,3.3602
2.0841,4.7874,3.3699
2.0871,4.8049,3.3796
2.0901,4.8223,3.3893
2.0931,4.8398,3.3991
2.0961,4.8573,3.4088
2.0991,4.8749,3.4186
2.1021,4.8926,3.4284
2.1051,4.9102,3.4382
2.1081,4.9279,3.448
2.1111,4.9457,3.4579
2.1141,4.9635,3.4677
2.1171,4.9813,3.4776
2.1201,4.9992,3.4874
2.1231,5.0171,3.4973
2.1261,5.0351,3.5072
2.1291,5.0531,3.5171
2.1321,5.0712,3.5271
2.1351,5.0893,3.537
2.1381,5.1074,3.547
2.1411,5.1256,3.5569
2.1441,5.1438,3.5669
2.1471,5.1621,3.5769
2.1502,5.1804,3.5869
2.1532,5.1987,3.5969
2.1562,5.2171,3.607
2.1592,5.2356,3.617
2.1622,5.2541,3.6271
2.1652,5.2726,3.6372
2.1682,5.2911,3.6473
2.1712,5.3098,3.6574
2.1742,5.3284,3.6675
2.1772,5.3471,3.6777
2.1802,5.3658,3.6878
2.1832,5.3846,3.698
2.1862,5.4034,3.7082
2.1892,5.4223,3.7184
2.1922,5.4412,3.7286
2.1952,5.4602,3.7388
2.1982,5.4792,3.749
2.2012,5.4982,3.7593
2.2042,5.5173,3.7695
2.2072,5.5364,3.7798
2.2102,5.5556,3.7901
2.2132,5.5748,3.8004
2.2162,5.594,3.8107
2.2192,5.6133,3.8211
2.2222,5.6326,3.8314
2.2252,5.652,3.8418
2.2282,5.6714,3.8522
2.2312,5.6909,3.8625
2.2342,5.7104,3.873
2.2372,5.73,3.8834
2.2402,5.7496,3.8938
2.2432,5.7692,3.9042
2.2462,5.7889,3.9147
2.2492,5.8086,3.9252
2.2523,5.8283,3.9357
2.2553,5.8482,3.9462
2.2583,5.868,3.9567
2.2613,5.8879,3.9672
2.2643,5.9078,3.9778
2.2673,5.9278,3.9883
2.2703,5.9478,3.9989
2.2733,5.9679,4.0095
2.2763,5.988,4.0201
2.2793,6.0081,4.0307
2.2823,6.0283,4.0413
2.2853,6.0486,4.052
2.2883,6.0688,4.0626
2.2913,6.0892,4.0733
2.2943,6.1095,4.084
2.2973,6.1299,4.0947
2.3003,6.1504,4.1054
2.3033,6.1709,4.1161
2.3063,6.1914,4.1268
2.3093,6.212,4.1376
2.3123,6.2326,4.1484
2.3153,6.2532,4.1592
2.3183,6.2739,4.1699
2.3213,6.2947,4.1808
2.3243,6.3155,4.1916
2.3273,6.3363,4.2024
2.3303,6.3572,4.2133
2.3333,6.3781,4.2241
2.3363,6.3991,4.235
2.3393,6.4201,4.2459
2.3423,6.4411,4.2568
2.3453,6.4622,4.2677
2.3483,6.4833,4.2787
2.3514,6.5045,4.2896
2.3544,6.5257,4.3006
2.3574,6.547,4.3116
2.3604,6.5683,4.3226
2.3634,6.5896,4.3336
2.3664,6.611,4.3446
2.3694,6.6324,4.3556
2.3724,6.6539,4.3667
2.3754,6.6754,4.3777
2.3784,6.697,4.3888
2.3814,6.7186,4.3999
2.3844,6.7402,4.411
2.3874,6.7619,4.4221
2.3904,6.7836,4.4332
2.3934,6.8054,4.4444
2.3964,6.8272,4.4556
2.3994,6.8491,4.4667
2.4024,6.871,4.4779
2.4054,6.8929,4.4891
2.4084,6.9149,4.5003
2.4114,6.9369,4.5116
2.4144,6.959,4.5228
2.4174,6.9811,4.5341
2.4204,7.0033,4.5453
2.4234,7.0255,4.5566
2.4264,7.0477,4.5679
2.4294,7.07,4.5792
2.4324,7.0923,4.5906
2.4354,7.1147,4.6019
2.4384,7.1371,4.6133
2.4414,7.1596,4.6246
2.4444,7.1821,4.636
2.4474,7.2046,4.6474
2.4505,7.2272,4.6588
2.4535,7.2498,4.6703
2.4565,7.2725,4.6817
2.4595,7.2952,4.6931
2.4625,7.3179,4.7046
2.4655,7.3407,4.7161
2.4685,7.3636,4.7276
2.4715,7.3865,4.7391
2.4745,7.4094,4.7506
2.4775,7.4324,4.7622
2.4805,7.4554,4.7737
2.4835,7.4784,4.7853
2.4865,7.5015,4.7969
2.4895,7.5247,4.8085
2.4925,7.5478,4.8201
2.4955,7.5711,4.8317
2.4985,7.5943,4.8433
2.5015,7.6176,4.855
2.5045,7.641,4.8666
2.5075,7.6644,4.8783
2.5105,7.6878,4.89
2.5135,7.7113,4.9017
2.5165,7.7348,4.9134
2.5195,7.7584,4.9252
2.5225,7.782,4.9369
2.5255,7.8056,4.9487
2.5285,7.8293,4.9604
2.5315,7.8531,4.9722
2.5345,7.8769,4.984
2.5375,7.9007,4.9959
2.5405,7.9245,5.0077
2.5435,7.9485,5.0195
2.5465,7.9724,5.0314
2.5495,7.9964,5.0433
2.5526,8.0204,5.0551
2.5556,8.0445,5.067
2.5586,8.0686,5.079
2.5616,8.0928,5.0909
2.5646,8.117,5.1028
2.5676,8.1413,5.1148
2.5706,8.1656,5.1268
2.5736,8.1899,5.1388
2.5766,8.2143,5.1508
2.5796,8.2387,5.1628
2.5826,8.2631,5.1748
2.5856,8.2877,5.1868
2.5886,8.3122,5.1989
2.5916,8.3368,5.211
2.5946,8.3614,5.223
2.5976,8.3861,5.2351
2.6006,8.4108,5.2473
2.6036,8.4356,5.2594
2.6066,8.4604,5.2715
2.6096,8.4852,5.2837
2.6126,8.5101,5.2958
2.6156,8.5351,5.308
2.6186,8.56,5.3202
2.6216,8.5851,5.3324
2.6246,8.6101,5.3446
2.6276,8.6352,5.3569
2.6306,8.6604,5.3691
2.6336,8.6856,5.3814
2.6366,8.7108,5.3937
2.6396,8.7361,5.406
2.6426,8.7614,5.4183
2.6456,8.7868,5.4306
2.6486,8.8122,5.4429
2.6517,8.8376,5.4553
2.6547,8.8631,5.4676
2.6577,8.8886,5.48
2.6607,8.9142,5.4924
2.6637,8.9398,5.5048
2.6667,8.9655,5.5172
2.6697,8.9912,5.5297
2.6727,9.0169,5.5421
2.6757,9.0427,5.5546
2.6787,9.0685,5.5671
2.6817,9.0944,5.5795
2.6847,9.1203,5.5921
2.6877,9.1463,5.6046
2.6907,9.1723,5.6171
2.6937,9.1983,5.6296
2.6967,9.2244,5.6422
2.6997,9.2506,5.6548
2.7027,9.2767,5.6674
2.7057,9.303,5.68
2.7087,9.3292,5.6926
2.7117,9.3555,5.7052
2.7147,9.3819,5.7179
2.7177,9.4082,5.7305
2.7207,9.4347,5.7432
2.7237,9.4611,5.7559
2.7267,9.4877,5.7686
2.7297,9.5142,5.7813
2.7327,9.5408,5.794
2.7357,9.5675,5.8067
2.7387,9.5941,5.8195
2.7417,9.6209,5.8323
2.7447,9.6476,5.8451
2.7477,9.6745,5.8578
2.7508,9.7013,5.8707
2.7538,9.7282,5.8835
2.7568,9.7552,5.8963
2.7598,9.7821,5.9092
2.7628,9.8092,5.922
2.7658,9.8362,5.9349
2.7688,9.8634,5.9478
2.7718,9.8905,5.9607
2.7748,9.9177,5.9737
2.7778,9.9449,5.9866
2.7808,9.9722,5.9995
2.7838,9.9996,6.0125
2.7868,10.027,6.0255
2.7898,10.054,6.0385
2.7928,10.082,6.0515
2.7958,10.109,6.0645
2.7988,10.137,6.0775
2.8018,10.164,6.0906
2.8048,10.192,6.1037
2.8078,10.22,6.1167
2.8108,10.247,6.1298
2.8138,10.275,6.1429
2.8168,10.303,6.156
2.8198,10.331,6.1692
2.8228,10.359,6.1823
2.8258,10.387,6.1955
2.8288,10.415,6.2087
2.8318,10.443,6.2218
2.8348,10.471,6.2351
2.8378,10.499,6.2483
2.8408,10.527,6.2615
2.8438,10.555,6.2747
2.8468,10.583,6.288
2.8498,10.612,6.3013
2.8529,10.64,6.3146
2.8559,10.668,6.3279
2.8589,10.697,6.3412
2.8619,10.725,6.3545
2.8649,10.754,6.3678
2.8679,10.782,6.3812
2.8709,10.811,6.3946
2.8739,10.839,6.408
2.8769,10.868,6.4214
2.8799,10.897,6.4348
2.8829,10.925,6.4482
2.8859,10.954,6.4616
2.8889,10.983,6.4751
2.8919,11.012,6.4886
2.8949,11.041,6.502
2.8979,11.07,6.5155
2.9009,11.099,6.5291
2.9039,11.128,6.5426
2.9069,11.157,6.5561
2.9099,11.186,6.5697
2.9129,11.215,6.5832
2.9159,11.244,6.5968
2.9189,11.273,6.6104
2.9219,11.303,6.624
2.9249,11.332,6.6376
2.9279,11.362,6.6513
2.9309,11.391,6.6649
2.9339,11.42,6.6786
2.9369,11.45,6.6923
2.9399,11.479,6.706
2.9429,11.509,6.7197
2.9459,11.539,6.7334
2.9489,11.568,6.7471
2.952,11.598,6.7609
2.955,11.628,6.7746
2.958,11.658,6.7884
2.961,11.687,6.8022
2.964,11.717,6.816
2.967,11.747,6.8298
2.97,11.777,6.8437
2.973,11.807,6.8575
2.976,11.837,6.8714
2.979,11.867,6.8852
2.982,11.898,6.8991
2.985,11.928,6.913
2.988,11.958,6.927
2.991,11.988,6.9409
2.994,12.019,6.9548
2.997,12.049,6.9688
3,12.079,6.9828


==> lambda_vs_beta_psi_over_Nb_EFJC_Gibbs_Ideal_K_50.csv <==
a,b,c
0,0,0
0.003003,1.2306e-05,1.2306e-05
0.006006,4.9225e-05,4.9224e-05
0.009009,0.00011076,0.00011075
0.012012,0.0001969,0.0001969
0.015015,0.00030767,0.00030765
0.018018,0.00044305,0.00044302
0.021021,0.00060306,0.000603
0.024024,0.0007877,0.00078759
0.027027,0.00099697,0.00099679
0.03003,0.0012309,0.0012306
0.033033,0.0014894,0.001489
0.036036,0.0017726,0.0017721
0.039039,0.0020805,0.0020797
0.042042,0.002413,0.002412
0.045045,0.0027702,0.0027689
0.048048,0.0031521,0.0031504
0.051051,0.0035587,0.0035565
0.054054,0.00399,0.0039872
0.057057,0.004446,0.0044425
0.06006,0.0049268,0.0049224
0.063063,0.0054323,0.005427
0.066066,0.0059625,0.0059561
0.069069,0.0065175,0.0065099
0.072072,0.0070973,0.0070883
0.075075,0.0077019,0.0076913
0.078078,0.0083313,0.0083189
0.081081,0.0089856,0.0089711
0.084084,0.0096647,0.009648
0.087087,0.010369,0.010349
0.09009,0.011098,0.011075
0.093093,0.011851,0.011826
0.096096,0.01263,0.012601
0.099099,0.013434,0.013401
0.1021,0.014262,0.014226
0.10511,0.015116,0.015075
0.10811,0.015995,0.015949
0.11111,0.016898,0.016847
0.11411,0.017827,0.01777
0.11712,0.018781,0.018718
0.12012,0.01976,0.01969
0.12312,0.020764,0.020687
0.12613,0.021793,0.021708
0.12913,0.022847,0.022754
0.13213,0.023927,0.023825
0.13514,0.025032,0.02492
0.13814,0.026162,0.02604
0.14114,0.027318,0.027184
0.14414,0.028499,0.028353
0.14715,0.029705,0.029547
0.15015,0.030937,0.030765
0.15315,0.032194,0.032008
0.15616,0.033476,0.033276
0.15916,0.034785,0.034568
0.16216,0.036118,0.035885
0.16517,0.037477,0.037226
0.16817,0.038862,0.038592
0.17117,0.040273,0.039982
0.17417,0.041709,0.041398
0.17718,0.043171,0.042837
0.18018,0.044659,0.044302
0.18318,0.046173,0.045791
0.18619,0.047712,0.047305
0.18919,0.049278,0.048843
0.19219,0.050869,0.050406
0.1952,0.052487,0.051993
0.1982,0.05413,0.053605
0.2012,0.0558,0.055242
0.2042,0.057495,0.056903
0.20721,0.059217,0.058589
0.21021,0.060966,0.0603
0.21321,0.06274,0.062035
0.21622,0.064541,0.063795
0.21922,0.066368,0.065579
0.22222,0.068222,0.067388
0.22523,0.070102,0.069222
0.22823,0.072009,0.07108
0.23123,0.073942,0.072963
0.23423,0.075902,0.07487
0.23724,0.077889,0.076802
0.24024,0.079902,0.078759
0.24324,0.081943,0.08074
0.24625,0.08401,0.082746
0.24925,0.086104,0.084777
0.25225,0.088226,0.086832
0.25526,0.090374,0.088911
0.25826,0.09255,0.091016
0.26126,0.094753,0.093145
0.26426,0.096983,0.095298
0.26727,0.09924,0.097476
0.27027,0.10153,0.099679
0.27327,0.10384,0.10191
0.27628,0.10618,0.10416
0.27928,0.10855,0.10644
0.28228,0.11094,0.10874
0.28529,0.11336,0.11106
0.28829,0.11581,0.11341
0.29129,0.11829,0.11579
0.29429,0.1208,0.11819
0.2973,0.12334,0.12061
0.3003,0.1259,0.12306
0.3033,0.12849,0.12553
0.30631,0.13111,0.12803
0.30931,0.13376,0.13056
0.31231,0.13644,0.1331
0.31532,0.13914,0.13567
0.31832,0.14188,0.13827
0.32132,0.14464,0.14089
0.32432,0.14743,0.14354
0.32733,0.15025,0.14621
0.33033,0.1531,0.1489
0.33333,0.15598,0.15162
0.33634,0.15889,0.15437
0.33934,0.16182,0.15714
0.34234,0.16479,0.15993
0.34535,0.16779,0.16275
0.34835,0.17081,0.16559
0.35135,0.17387,0.16846
0.35435,0.17696,0.17135
0.35736,0.18007,0.17427
0.36036,0.18322,0.17721
0.36336,0.18639,0.18017
0.36637,0.1896,0.18316
0.36937,0.19283,0.18618
0.37237,0.1961,0.18922
0.37538,0.1994,0.19228
0.37838,0.20273,0.19537
0.38138,0.20609,0.19848
0.38438,0.20948,0.20162
0.38739,0.2129,0.20479
0.39039,0.21635,0.20797
0.39339,0.21983,0.21118
0.3964,0.22335,0.21442
0.3994,0.22689,0.21768
0.4024,0.23047,0.22097
0.40541,0.23408,0.22428
0.40841,0.23773,0.22761
0.41141,0.2414,0.23097
0.41441,0.24511,0.23436
0.41742,0.24885,0.23777
0.42042,0.25262,0.2412
0.42342,0.25642,0.24466
0.42643,0.26026,0.24814
0.42943,0.26413,0.25165
0.43243,0.26803,0.25518
0.43544,0.27197,0.25874
0.43844,0.27594,0.26232
0.44144,0.27994,0.26592
0.44444,0.28398,0.26955
0.44745,0.28805,0.27321
0.45045,0.29215,0.27689
0.45345,0.29629,0.28059
0.45646,0.30047,0.28432
0.45946,0.30467,0.28807
0.46246,0.30892,0.29185
0.46547,0.31319,0.29565
0.46847,0.31751,0.29948
0.47147,0.32185,0.30333
0.47447,0.32624,0.30721
0.47748,0.33066,0.31111
0.48048,0.33511,0.31504
0.48348,0.3396,0.31899
0.48649,0.34413,0.32296
0.48949,0.34869,0.32696
0.49249,0.35329,0.33098
0.4955,0.35793,0.33503
0.4985,0.36261,0.33911
0.5015,0.36732,0.3432
0.5045,0.37206,0.34733
0.50751,0.37685,0.35147
0.51051,0.38168,0.35565
0.51351,0.38654,0.35984
0.51652,0.39144,0.36406
0.51952,0.39638,0.36831
0.52252,0.40135,0.37258
0.52553,0.40637,0.37687
0.52853,0.41143,0.38119
0.53153,0.41652,0.38554
0.53453,0.42166,0.38991
0.53754,0.42683,0.3943
0.54054,0.43205,0.39872
0.54354,0.4373,0.40316
0.54655,0.4426,0.40763
0.54955,0.44794,0.41212
0.55255,0.45332,0.41663
0.55556,0.45874,0.42118
0.55856,0.4642,0.42574
0.56156,0.4697,0.43033
0.56456,0.47525,0.43495
0.56757,0.48084,0.43959
0.57057,0.48647,0.44425
0.57357,0.49215,0.44894
0.57658,0.49787,0.45365
0.57958,0.50363,0.45839
0.58258,0.50944,0.46315
0.58559,0.51529,0.46794
0.58859,0.52119,0.47275
0.59159,0.52713,0.47759
0.59459,0.53312,0.48245
0.5976,0.53915,0.48733
0.6006,0.54523,0.49224
0.6036,0.55136,0.49718
0.60661,0.55753,0.50214
0.60961,0.56375,0.50712
0.61261,0.57002,0.51213
0.61562,0.57633,0.51716
0.61862,0.5827,0.52222
0.62162,0.58911,0.5273
0.62462,0.59557,0.53241
0.62763,0.60208,0.53754
0.63063,0.60865,0.5427
0.63363,0.61526,0.54788
0.63664,0.62192,0.55308
0.63964,0.62863,0.55831
0.64264,0.6354,0.56357
0.64565,0.64222,0.56885
0.64865,0.64909,0.57415
0.65165,0.65601,0.57948
0.65465,0.66299,0.58483
0.65766,0.67002,0.59021
0.66066,0.67711,0.59561
0.66366,0.68425,0.60104
0.66667,0.69144,0.60649
0.66967,0.69869,0.61197
0.67267,0.706,0.61747
0.67568,0.71337,0.623
0.67868,0.72079,0.62855
0.68168,0.72827,0.63412
0.68468,0.73581,0.63972
0.68769,0.74341,0.64534
0.69069,0.75107,0.65099
0.69369,0.75878,0.65666
0.6967,0.76656,0.66236
0.6997,0.7744,0.66808
0.7027,0.78231,0.67383
0.70571,0.79027,0.6796
0.70871,0.7983,0.6854
0.71171,0.8064,0.69122
0.71471,0.81455,0.69707
0.71772,0.82278,0.70294
0.72072,0.83107,0.70883
0.72372,0.83942,0.71475
0.72673,0.84784,0.72069
0.72973,0.85634,0.72666
0.73273,0.8649,0.73266
0.73574,0.87353,0.73867
0.73874,0.88223,0.74471
0.74174,0.891,0.75078
0.74474,0.89984,0.75687
0.74775,0.90876,0.76299
0.75075,0.91775,0.76913
0.75375,0.92681,0.7753
0.75676,0.93595,0.78149
0.75976,0.94517,0.7877
0.76276,0.95446,0.79394
0.76577,0.96383,0.8002
0.76877,0.97328,0.80649
0.77177,0.98281,0.8128
0.77477,0.99242,0.81914
0.77778,1.0021,0.8255
0.78078,1.0119,0.83189
0.78378,1.0217,0.8383
0.78679,1.0317,0.84474
0.78979,1.0417,0.8512
0.79279,1.0518,0.85768
0.7958,1.062,0.86419
0.7988,1.0723,0.87073
0.8018,1.0827,0.87729
0.8048,1.0932,0.88387
0.80781,1.1037,0.89048
0.81081,1.1144,0.89711
0.81381,1.1251,0.90377
0.81682,1.136,0.91045
0.81982,1.1469,0.91716
0.82282,1.158,0.92389
0.82583,1.1691,0.93065
0.82883,1.1803,0.93743
0.83183,1.1917,0.94423
0.83483,1.2031,0.95106
0.83784,1.2147,0.95792
0.84084,1.2263,0.9648
0.84384,1.2381,0.9717
0.84685,1.25,0.97863
0.84985,1.262,0.98558
0.85285,1.2741,0.99256
0.85586,1.2863,0.99956
0.85886,1.2986,1.0066
0.86186,1.311,1.0136
0.86486,1.3236,1.0207
0.86787,1.3363,1.0278
0.87087,1.3491,1.0349
0.87387,1.362,1.0421
0.87688,1.375,1.0493
0.87988,1.3882,1.0565
0.88288,1.4015,1.0637
0.88589,1.4149,1.0709
0.88889,1.4285,1.0782
0.89189,1.4422,1.0855
0.89489,1.456,1.0928
0.8979,1.47,1.1002
0.9009,1.4841,1.1075
0.9039,1.4983,1.1149
0.90691,1.5127,1.1224
0.90991,1.5272,1.1298
0.91291,1.5419,1.1373
0.91592,1.5567,1.1448
0.91892,1.5717,1.1523
0.92192,1.5868,1.1598
0.92492,1.6021,1.1674
0.92793,1.6176,1.175
0.93093,1.6331,1.1826
0.93393,1.6489,1.1903
0.93694,1.6648,1.1979
0.93994,1.6809,1.2056
0.94294,1.6971,1.2133
0.94595,1.7136,1.2211
0.94895,1.7301,1.2288
0.95195,1.7469,1.2366
0.95495,1.7638,1.2444
0.95796,1.7809,1.2523
0.96096,1.7982,1.2601
0.96396,1.8157,1.268
0.96697,1.8334,1.2759
0.96997,1.8512,1.2839
0.97297,1.8693,1.2918
0.97598,1.8875,1.2998
0.97898,1.9059,1.3078
0.98198,1.9245,1.3159
0.98498,1.9433,1.3239
0.98799,1.9624,1.332
0.99099,1.9816,1.3401
0.99399,2.001,1.3483
0.997,2.0206,1.3564
1,2.0405,1.3646
1.003,2.0605,1.3728
1.006,2.0808,1.3811
1.009,2.1013,1.3893
1.012,2.122,1.3976
1.015,2.1429,1.4059
1.018,2.1641,1.4142
1.021,2.1855,1.4226
1.024,2.2071,1.431
1.027,2.2289,1.4394
1.03,2.251,1.4478
1.033,2.2734,1.4563
1.036,2.2959,1.4647
1.039,2.3187,1.4732
1.042,2.3418,1.4818
1.045,2.3651,1.4903
1.048,2.3886,1.4989
1.0511,2.4124,1.5075
1.0541,2.4365,1.5161
1.0571,2.4608,1.5248
1.0601,2.4853,1.5334
1.0631,2.5102,1.5421
1.0661,2.5352,1.5509
1.0691,2.5606,1.5596
1.0721,2.5862,1.5684
1.0751,2.6121,1.5772
1.0781,2.6383,1.586
1.0811,2.6647,1.5949
1.0841,2.6915,1.6037
1.0871,2.7185,1.6126
1.0901,2.7458,1.6216
1.0931,2.7733,1.6305
1.0961,2.8012,1.6395
1.0991,2.8293,1.6485
1.1021,2.8578,1.6575
1.1051,2.8865,1.6665
1.1081,2.9155,1.6756
1.1111,2.9448,1.6847
1.1141,2.9745,1.6938
1.1171,3.0044,1.703
1.1201,3.0346,1.7121
1.1231,3.0651,1.7213
1.1261,3.096,1.7305
1.1291,3.1271,1.7398
1.1321,3.1586,1.7491
1.1351,3.1904,1.7583
1.1381,3.2225,1.7677
1.1411,3.2549,1.777
1.1441,3.2876,1.7864
1.1471,3.3207,1.7958
1.1502,3.354,1.8052
1.1532,3.3877,1.8146
1.1562,3.4218,1.8241
1.1592,3.4561,1.8336
1.1622,3.4908,1.8431
1.1652,3.5258,1.8526
1.1682,3.5612,1.8622
1.1712,3.5968,1.8718
1.1742,3.6329,1.8814
1.1772,3.6692,1.891
1.1802,3.7059,1.9007
1.1832,3.743,1.9103
1.1862,3.7804,1.9201
1.1892,3.8181,1.9298
1.1922,3.8562,1.9395
1.1952,3.8946,1.9493
1.1982,3.9334,1.9591
1.2012,3.9725,1.969
1.2042,4.012,1.9788
1.2072,4.0518,1.9887
1.2102,4.092,1.9986
1.2132,4.1325,2.0085
1.2162,4.1735,2.0185
1.2192,4.2147,2.0285
1.2222,4.2563,2.0385
1.2252,4.2983,2.0485
1.2282,4.3407,2.0586
1.2312,4.3834,2.0687
1.2342,4.4265,2.0788
1.2372,4.4699,2.0889
1.2402,4.5137,2.099
1.2432,4.5579,2.1092
1.2462,4.6025,2.1194
1.2492,4.6474,2.1296
1.2523,4.6927,2.1399
1.2553,4.7383,2.1502
1.2583,4.7844,2.1605
1.2613,4.8308,2.1708
1.2643,4.8776,2.1811
1.2673,4.9248,2.1915
1.2703,4.9724,2.2019
1.2733,5.0203,2.2123
1.2763,5.0686,2.2228
1.2793,5.1173,2.2333
1.2823,5.1664,2.2438
1.2853,5.2159,2.2543
1.2883,5.2657,2.2648
1.2913,5.3159,2.2754
1.2943,5.3666,2.286
1.2973,5.4176,2.2966
1.3003,5.469,2.3073
1.3033,5.5208,2.3179
1.3063,5.5729,2.3286
1.3093,5.6255,2.3393
1.3123,5.6785,2.3501
1.3153,5.7318,2.3608
1.3183,5.7856,2.3716
1.3213,5.8397,2.3825
1.3243,5.8943,2.3933
1.3273,5.9492,2.4042
1.3303,6.0045,2.4151
1.3333,6.0602,2.426
1.3363,6.1164,2.4369
1.3393,6.1729,2.4479
1.3423,6.2298,2.4589
1.3453,6.2871,2.4699
1.3483,6.3449,2.4809
1.3514,6.403,2.492
1.3544,6.4615,2.5031
1.3574,6.5204,2.5142
1.3604,6.5798,2.5253
1.3634,6.6395,2.5365
1.3664,6.6996,2.5477
1.3694,6.7602,2.5589
1.3724,6.8211,2.5701
1.3754,6.8825,2.5814
1.3784,6.9442,2.5927
1.3814,7.0064,2.604
1.3844,7.069,2.6153
1.3874,7.132,2.6267
1.3904,7.1954,2.638
1.3934,7.2592,2.6495
1.3964,7.3234,2.6609
1.3994,7.388,2.6723
1.4024,7.453,2.6838
1.4054,7.5185,2.6953
1.4084,7.5843,2.7069
1.4114,7.6506,2.7184
1.4144,7.7173,2.73
1.4174,7.7844,2.7416
1.4204,7.8519,2.7532
1.4234,7.9198,2.7649
1.4264,7.9881,2.7766
1.4294,8.0569,2.7883
1.4324,8.1261,2.8
1.4354,8.1956,2.8117
1.4384,8.2656,2.8235
1.4414,8.3361,2.8353
1.4444,8.4069,2.8471
1.4474,8.4781,2.859
1.4505,8.5498,2.8709
1.4535,8.6219,2.8828
1.4565,8.6944,2.8947
1.4595,8.7673,2.9066
1.4625,8.8407,2.9186
1.4655,8.9144,2.9306
1.4685,8.9886,2.9426
1.4715,9.0632,2.9547
1.4745,9.1383,2.9668
1.4775,9.2137,2.9789
1.4805,9.2896,2.991
1.4835,9.3659,3.0031
1.4865,9.4426,3.0153
1.4895,9.5197,3.0275
1.4925,9.5973,3.0397
1.4955,9.6752,3.052
1.4985,9.7536,3.0642
1.5015,9.8325,3.0765
1.5045,9.9117,3.0888
1.5075,9.9914,3.1012
1.5105,10.071,3.1136
1.5135,10.152,3.1259
1.5165,10.233,3.1384
1.5195,10.314,3.1508
1.5225,10.396,3.1633
1.5255,10.478,3.1758
1.5285,10.561,3.1883
1.5315,10.644,3.2008
1.5345,10.728,3.2134
1.5375,10.812,3.226
1.5405,10.896,3.2386
1.5435,10.981,3.2512
1.5465,11.066,3.2639
1.5495,11.152,3.2766
1.5526,11.238,3.2893
1.5556,11.324,3.302
1.5586,11.411,3.3148
1.5616,11.498,3.3276
1.5646,11.586,3.3404
1.5676,11.674,3.3532
1.5706,11.763,3.3661
1.5736,11.852,3.379
1.5766,11.942,3.3919
1.5796,12.032,3.4048
1.5826,12.122,3.4178
1.5856,12.213,3.4307
1.5886,12.304,3.4437
1.5916,12.396,3.4568
1.5946,12.488,3.4698
1.5976,12.58,3.4829
1.6006,12.673,3.496
1.6036,12.767,3.5092
1.6066,12.86,3.5223
1.6096,12.955,3.5355
1.6126,13.049,3.5487
1.6156,13.144,3.5619
1.6186,13.24,3.5752
1.6216,13.336,3.5885
1.6246,13.432,3.6018
1.6276,13.529,3.6151
1.6306,13.626,3.6284
1.6336,13.724,3.6418
1.6366,13.822,3.6552
1.6396,13.921,3.6686
1.6426,14.02,3.6821
1.6456,14.119,3.6956
1.6486,14.219,3.7091
1.6517,14.32,3.7226
1.6547,14.42,3.7361
1.6577,14.521,3.7497
1.6607,14.623,3.7633
1.6637,14.725,3.7769
1.6667,14.828,3.7906
1.6697,14.931,3.8043
1.6727,15.034,3.818
1.6757,15.138,3.8317
1.6787,15.242,3.8454
1.6817,15.347,3.8592
1.6847,15.452,3.873
1.6877,15.557,3.8868
1.6907,15.663,3.9006
1.6937,15.77,3.9145
1.6967,15.876,3.9284
1.6997,15.984,3.9423
1.7027,16.091,3.9563
1.7057,16.2,3.9702
1.7087,16.308,3.9842
1.7117,16.417,3.9982
1.7147,16.527,4.0123
1.7177,16.637,4.0264
1.7207,16.747,4.0404
1.7237,16.858,4.0546
1.7267,16.969,4.0687
1.7297,17.081,4.0829
1.7327,17.193,4.0971
1.7357,17.305,4.1113
1.7387,17.418,4.1255
1.7417,17.532,4.1398
1.7447,17.646,4.1541
1.7477,17.76,4.1684
1.7508,17.875,4.1827
1.7538,17.99,4.1971
1.7568,18.105,4.2114
1.7598,18.221,4.2259
1.7628,18.338,4.2403
1.7658,18.455,4.2548
1.7688,18.572,4.2692
1.7718,18.69,4.2837
1.7748,18.808,4.2983
1.7778,18.927,4.3128
1.7808,19.046,4.3274
1.7838,19.166,4.342
1.7868,19.286,4.3567
1.7898,19.406,4.3713
1.7928,19.527,4.386
1.7958,19.648,4.4007
1.7988,19.77,4.4154
1.8018,19.892,4.4302
1.8048,20.015,4.445
1.8078,20.138,4.4598
1.8108,20.261,4.4746
1.8138,20.385,4.4895
1.8168,20.51,4.5043
1.8198,20.635,4.5192
1.8228,20.76,4.5342
1.8258,20.886,4.5491
1.8288,21.012,4.5641
1.8318,21.138,4.5791
1.8348,21.265,4.5941
1.8378,21.393,4.6092
1.8408,21.521,4.6242
1.8438,21.649,4.6393
1.8468,21.778,4.6545
1.8498,21.907,4.6696
1.8529,22.037,4.6848
1.8559,22.167,4.7
1.8589,22.298,4.7152
1.8619,22.429,4.7305
1.8649,22.56,4.7457
1.8679,22.692,4.761
1.8709,22.824,4.7763
1.8739,22.957,4.7917
1.8769,23.09,4.8071
1.8799,23.224,4.8225
1.8829,23.358,4.8379
1.8859,23.493,4.8533
1.8889,23.628,4.8688
1.8919,23.763,4.8843
1.8949,23.899,4.8998
1.8979,24.035,4.9153
1.9009,24.172,4.9309
1.9039,24.309,4.9465
1.9069,24.447,4.9621
1.9099,24.585,4.9778
1.9129,24.724,4.9934
1.9159,24.863,5.0091
1.9189,25.002,5.0248
1.9219,25.142,5.0406
1.9249,25.282,5.0563
1.9279,25.423,5.0721
1.9309,25.564,5.0879
1.9339,25.706,5.1038
1.9369,25.848,5.1196
1.9399,25.991,5.1355
1.9429,26.133,5.1514
1.9459,26.277,5.1674
1.9489,26.421,5.1833
1.952,26.565,5.1993
1.955,26.71,5.2153
1.958,26.855,5.2314
1.961,27.001,5.2474
1.964,27.147,5.2635
1.967,27.293,5.2796
1.97,27.44,5.2958
1.973,27.588,5.3119
1.976,27.735,5.3281
1.979,27.884,5.3443
1.982,28.033,5.3605
1.985,28.182,5.3768
1.988,28.331,5.3931
1.991,28.481,5.4094
1.994,28.632,5.4257
1.997,28.783,5.4421
2,28.939,5.4584
2.003,29.091,5.4748
2.006,29.243,5.4913
2.009,29.395,5.5077
2.012,29.548,5.5242
2.015,29.702,5.5407
2.018,29.856,5.5572
2.021,30.01,5.5738
2.024,30.165,5.5904
2.027,30.32,5.607
2.03,30.476,5.6236
2.033,30.632,5.6402
2.036,30.789,5.6569
2.039,30.946,5.6736
2.042,31.103,5.6903
2.045,31.261,5.7071
2.048,31.419,5.7239
2.0511,31.578,5.7407
2.0541,31.737,5.7575
2.0571,31.897,5.7743
2.0601,32.057,5.7912
2.0631,32.218,5.8081
2.0661,32.379,5.825
2.0691,32.541,5.842
2.0721,32.703,5.8589
2.0751,32.865,5.8759
2.0781,33.028,5.8929
2.0811,33.191,5.91
2.0841,33.355,5.9271
2.0871,33.519,5.9441
2.0901,33.684,5.9613
2.0931,33.849,5.9784
2.0961,34.014,5.9956
2.0991,34.18,6.0128
2.1021,34.347,6.03
2.1051,34.514,6.0472
2.1081,34.681,6.0645
2.1111,34.849,6.0818
2.1141,35.017,6.0991
2.1171,35.186,6.1164
2.1201,35.355,6.1338
2.1231,35.525,6.1512
2.1261,35.695,6.1686
2.1291,35.865,6.186
2.1321,36.036,6.2035
2.1351,36.207,6.221
2.1381,36.379,6.2385
2.1411,36.551,6.256
2.1441,36.724,6.2736
2.1471,36.897,6.2912
2.1502,37.071,6.3088
2.1532,37.245,6.3264
2.1562,37.42,6.3441
2.1592,37.594,6.3618
2.1622,37.77,6.3795
2.1652,37.946,6.3972
2.1682,38.122,6.415
2.1712,38.299,6.4327
2.1742,38.476,6.4506
2.1772,38.654,6.4684
2.1802,38.832,6.4862
2.1832,39.01,6.5041
2.1862,39.189,6.522
2.1892,39.369,6.54
2.1922,39.549,6.5579
2.1952,39.729,6.5759
2.1982,39.91,6.5939
2.2012,40.091,6.6119
2.2042,40.273,6.63
2.2072,40.455,6.6481
2.2102,40.637,6.6662
2.2132,40.82,6.6843
2.2162,41.004,6.7024
2.2192,41.188,6.7206
2.2222,41.372,6.7388
2.2252,41.557,6.757
2.2282,41.742,6.7753
2.2312,41.928,6.7936
2.2342,42.114,6.8119
2.2372,42.301,6.8302
2.2402,42.488,6.8485
2.2432,42.675,6.8669
2.2462,42.863,6.8853
2.2492,43.052,6.9037
2.2523,43.241,6.9222
2.2553,43.43,6.9406
2.2583,43.62,6.9591
2.2613,43.81,6.9777
2.2643,44.001,6.9962
2.2673,44.192,7.0148
2.2703,44.383,7.0334
2.2733,44.575,7.052
2.2763,44.768,7.0706
2.2793,44.961,7.0893
2.2823,45.154,7.108
2.2853,45.348,7.1267
2.2883,45.542,7.1455
2.2913,45.737,7.1642
2.2943,45.932,7.183
2.2973,46.127,7.2018
2.3003,46.323,7.2207
2.3033,46.52,7.2395
2.3063,46.717,7.2584
2.3093,46.914,7.2773
2.3123,47.112,7.2963
2.3153,47.31,7.3152
2.3183,47.509,7.3342
2.3213,47.708,7.3532
2.3243,47.908,7.3723
2.3273,48.108,7.3913
2.3303,48.308,7.4104
2.3333,48.509,7.4295
2.3363,48.711,7.4487
2.3393,48.912,7.4678
2.3423,49.115,7.487
2.3453,49.318,7.5062
2.3483,49.521,7.5255
2.3514,49.724,7.5447
2.3544,49.928,7.564
2.3574,50.133,7.5833
2.3604,50.338,7.6026
2.3634,50.543,7.622
2.3664,50.749,7.6414
2.3694,50.956,7.6608
2.3724,51.162,7.6802
2.3754,51.37,7.6997
2.3784,51.577,7.7192
2.3814,51.785,7.7387
2.3844,51.994,7.7582
2.3874,52.203,7.7778
2.3904,52.413,7.7973
2.3934,52.622,7.8169
2.3964,52.833,7.8366
2.3994,53.044,7.8562
2.4024,53.255,7.8759
2.4054,53.467,7.8956
2.4084,53.679,7.9153
2.4114,53.891,7.9351
2.4144,54.104,7.9548
2.4174,54.318,7.9747
2.4204,54.532,7.9945
2.4234,54.746,8.0143
2.4264,54.961,8.0342
2.4294,55.177,8.0541
2.4324,55.392,8.074
2.4354,55.608,8.094
2.4384,55.825,8.1139
2.4414,56.042,8.1339
2.4444,56.26,8.154
2.4474,56.478,8.174
2.4505,56.696,8.1941
2.4535,56.915,8.2142
2.4565,57.134,8.2343
2.4595,57.354,8.2544
2.4625,57.574,8.2746
2.4655,57.795,8.2948
2.4685,58.016,8.315
2.4715,58.238,8.3353
2.4745,58.46,8.3555
2.4775,58.682,8.3758
2.4805,58.905,8.3961
2.4835,59.129,8.4165
2.4865,59.352,8.4369
2.4895,59.577,8.4572
2.4925,59.801,8.4777
2.4955,60.027,8.4981
2.4985,60.252,8.5186
2.5015,60.478,8.5391
2.5045,60.705,8.5596
2.5075,60.932,8.5801
2.5105,61.159,8.6007
2.5135,61.387,8.6213
2.5165,61.615,8.6419
2.5195,61.844,8.6625
2.5225,62.073,8.6832
2.5255,62.303,8.7039
2.5285,62.533,8.7246
2.5315,62.763,8.7453
2.5345,62.994,8.7661
2.5375,63.226,8.7869
2.5405,63.458,8.8077
2.5435,63.69,8.8285
2.5465,63.923,8.8494
2.5495,64.156,8.8702
2.5526,64.39,8.8911
2.5556,64.624,8.9121
2.5586,64.858,8.933
2.5616,65.093,8.954
2.5646,65.329,8.975
2.5676,65.565,8.9961
2.5706,65.801,9.0171
2.5736,66.038,9.0382
2.5766,66.275,9.0593
2.5796,66.513,9.0804
2.5826,66.751,9.1016
2.5856,66.99,9.1228
2.5886,67.229,9.144
2.5916,67.468,9.1652
2.5946,67.708,9.1864
2.5976,67.949,9.2077
2.6006,68.19,9.229
2.6036,68.431,9.2503
2.6066,68.673,9.2717
2.6096,68.915,9.2931
2.6126,69.157,9.3145
2.6156,69.4,9.3359
2.6186,69.644,9.3573
2.6216,69.888,9.3788
2.6246,70.132,9.4003
2.6276,70.377,9.4218
2.6306,70.623,9.4434
2.6336,70.868,9.465
2.6366,71.115,9.4866
2.6396,71.361,9.5082
2.6426,71.608,9.5298
2.6456,71.856,9.5515
2.6486,72.104,9.5732
2.6517,72.353,9.5949
2.6547,72.601,9.6167
2.6577,72.851,9.6384
2.6607,73.101,9.6602
2.6637,73.351,9.682
2.6667,73.602,9.7039
2.6697,73.853,9.7258
2.6727,74.104,9.7476
2.6757,74.356,9.7696
2.6787,74.609,9.7915
2.6817,74.862,9.8135
2.6847,75.115,9.8355
2.6877,75.369,9.8575
2.6907,75.623,9.8795
2.6937,75.878,9.9016
2.6967,76.133,9.9237
2.6997,76.389,9.9458
2.7027,76.645,9.9679
2.7057,76.902,9.9901
2.7087,77.159,10.012
2.7117,77.416,10.034
2.7147,77.674,10.057
2.7177,77.932,10.079
2.7207,78.191,10.101
2.7237,78.45,10.124
2.7267,78.71,10.146
2.7297,78.97,10.168
2.7327,79.231,10.191
2.7357,79.492,10.213
2.7387,79.753,10.236
2.7417,80.015,10.258
2.7447,80.277,10.28
2.7477,80.54,10.303
2.7508,80.803,10.325
2.7538,81.067,10.348
2.7568,81.331,10.371
2.7598,81.596,10.393
2.7628,81.861,10.416
2.7658,82.126,10.439
2.7688,82.392,10.461
2.7718,82.659,10.484
2.7748,82.926,10.507
2.7778,83.193,10.529
2.7808,83.461,10.552
2.7838,83.729,10.575
2.7868,83.997,10.598
2.7898,84.267,10.621
2.7928,84.536,10.644
2.7958,84.806,10.666
2.7988,85.076,10.689
2.8018,85.347,10.712
2.8048,85.619,10.735
2.8078,85.89,10.758
2.8108,86.163,10.781
2.8138,86.435,10.804
2.8168,86.708,10.827
2.8198,86.982,10.851
2.8228,87.256,10.874
2.8258,87.531,10.897
2.8288,87.805,10.92
2.8318,88.081,10.943
2.8348,88.357,10.966
2.8378,88.633,10.99
2.8408,88.91,11.013
2.8438,89.187,11.036
2.8468,89.464,11.06
2.8498,89.742,11.083
2.8529,90.021,11.106
2.8559,90.3,11.13
2.8589,90.579,11.153
2.8619,90.859,11.176
2.8649,91.139,11.2
2.8679,91.42,11.223
2.8709,91.701,11.247
2.8739,91.983,11.271
2.8769,92.265,11.294
2.8799,92.548,11.318
2.8829,92.83,11.341
2.8859,93.114,11.365
2.8889,93.398,11.389
2.8919,93.682,11.412
2.8949,93.967,11.436
2.8979,94.252,11.46
2.9009,94.538,11.483
2.9039,94.824,11.507
2.9069,95.11,11.531
2.9099,95.397,11.555
2.9129,95.685,11.579
2.9159,95.973,11.603
2.9189,96.261,11.627
2.9219,96.55,11.651
2.9249,96.839,11.674
2.9279,97.129,11.698
2.9309,97.419,11.722
2.9339,97.71,11.747
2.9369,98.001,11.771
2.9399,98.292,11.795
2.9429,98.584,11.819
2.9459,98.877,11.843
2.9489,99.169,11.867
2.952,99.463,11.891
2.955,99.756,11.915
2.958,100.05,11.94
2.961,100.35,11.964
2.964,100.64,11.988
2.967,100.94,12.013
2.97,101.23,12.037
2.973,101.53,12.061
2.976,101.83,12.086
2.979,102.12,12.11
2.982,102.42,12.134
2.985,102.72,12.159
2.988,103.02,12.183
2.991,103.32,12.208
2.994,103.62,12.232
2.997,103.92,12.257
3,104.22,12.281


==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_10_K_5.csv <==
a,b,c
0,0,0
0.003003,0.00045699,0.00043979
0.006006,0.0018276,0.0017588
0.009009,0.0041107,0.0039559
0.012012,0.0073042,0.0070292
0.015015,0.011406,0.010976
0.018018,0.016412,0.015794
0.021021,0.022318,0.021477
0.024024,0.029119,0.028023
0.027027,0.03681,0.035424
0.03003,0.045384,0.043675
0.033033,0.054834,0.052769
0.036036,0.065152,0.062699
0.039039,0.076329,0.073456
0.042042,0.088357,0.08503
0.045045,0.10122,0.097413
0.048048,0.11492,0.11059
0.051051,0.12944,0.12456
0.054054,0.14476,0.13931
0.057057,0.16087,0.15481
0.06006,0.17776,0.17107
0.063063,0.19542,0.18807
0.066066,0.21383,0.20578
0.069069,0.23298,0.22421
0.072072,0.25284,0.24333
0.075075,0.27341,0.26312
0.078078,0.29467,0.28358
0.081081,0.3166,0.30468
0.084084,0.33917,0.32641
0.087087,0.36238,0.34875
0.09009,0.38621,0.37168
0.093093,0.41062,0.39518
0.096096,0.43561,0.41924
0.099099,0.46116,0.44382
0.1021,0.48724,0.46893
0.10511,0.51383,0.49452
0.10811,0.54091,0.52059
0.11111,0.56847,0.54711
0.11411,0.59646,0.57407
0.11712,0.62489,0.60143
0.12012,0.65371,0.62918
0.12312,0.68292,0.6573
0.12613,0.71247,0.68576
0.12913,0.74237,0.71454
0.13213,0.77257,0.74362
0.13514,0.80305,0.77298
0.13814,0.8338,0.80259
0.14114,0.86478,0.83243
0.14414,0.89598,0.86247
0.14715,0.92736,0.8927
0.15015,0.95891,0.9231
0.15315,0.9906,0.95363
0.15616,1.0224,0.98427
0.15916,1.0543,1.015
0.16216,1.0863,1.0458
0.16517,1.1183,1.0767
0.16817,1.1503,1.1075
0.17117,1.1823,1.1384
0.17417,1.2143,1.1693
0.17718,1.2462,1.2001
0.18018,1.2781,1.2308
0.18318,1.3099,1.2614
0.18619,1.3415,1.292
0.18919,1.373,1.3224
0.19219,1.4043,1.3526
0.1952,1.4355,1.3827
0.1982,1.4664,1.4125
0.2012,1.4971,1.4422
0.2042,1.5275,1.4716
0.20721,1.5576,1.5007
0.21021,1.5875,1.5296
0.21321,1.617,1.5582
0.21622,1.6462,1.5864
0.21922,1.675,1.6143
0.22222,1.7035,1.6419
0.22523,1.7316,1.6691
0.22823,1.7592,1.6959
0.23123,1.7864,1.7222
0.23423,1.8132,1.7482
0.23724,1.8394,1.7737
0.24024,1.8652,1.7988
0.24324,1.8905,1.8234
0.24625,1.9153,1.8475
0.24925,1.9396,1.8711
0.25225,1.9633,1.8942
0.25526,1.9864,1.9168
0.25826,2.009,1.9388
0.26126,2.031,1.9603
0.26426,2.0524,1.9812
0.26727,2.0732,2.0015
0.27027,2.0933,2.0213
0.27327,2.1128,2.0404
0.27628,2.1317,2.059
0.27928,2.1499,2.077
0.28228,2.1675,2.0943
0.28529,2.1844,2.111
0.28829,2.2006,2.127
0.29129,2.2162,2.1424
0.29429,2.231,2.1572
0.2973,2.2452,2.1713
0.3003,2.2586,2.1848
0.3033,2.2714,2.1976
0.30631,2.2834,2.2097
0.30931,2.2947,2.2211
0.31231,2.3053,2.2319
0.31532,2.3152,2.242
0.31832,2.3244,2.2515
0.32132,2.3328,2.2602
0.32432,2.3405,2.2683
0.32733,2.3475,2.2756
0.33033,2.3538,2.2824
0.33333,2.3594,2.2884
0.33634,2.3642,2.2937
0.33934,2.3683,2.2984
0.34234,2.3717,2.3024
0.34535,2.3744,2.3057
0.34835,2.3764,2.3084
0.35135,2.3777,2.3104
0.35435,2.3783,2.3117
0.35736,2.3781,2.3124
0.36036,2.3773,2.3124
0.36336,2.3758,2.3118
0.36637,2.3737,2.3106
0.36937,2.3708,2.3087
0.37237,2.3673,2.3062
0.37538,2.3631,2.3031
0.37838,2.3583,2.2993
0.38138,2.3529,2.295
0.38438,2.3468,2.29
0.38739,2.3401,2.2845
0.39039,2.3328,2.2784
0.39339,2.3249,2.2717
0.3964,2.3164,2.2645
0.3994,2.3073,2.2567
0.4024,2.2976,2.2483
0.40541,2.2874,2.2395
0.40841,2.2766,2.2301
0.41141,2.2653,2.2202
0.41441,2.2535,2.2098
0.41742,2.2411,2.1989
0.42042,2.2282,2.1875
0.42342,2.2149,2.1757
0.42643,2.2011,2.1634
0.42943,2.1868,2.1507
0.43243,2.1721,2.1375
0.43544,2.1569,2.1239
0.43844,2.1413,2.1099
0.44144,2.1252,2.0955
0.44444,2.1088,2.0807
0.44745,2.092,2.0655
0.45045,2.0748,2.05
0.45345,2.0573,2.0342
0.45646,2.0394,2.018
0.45946,2.0212,2.0014
0.46246,2.0027,1.9846
0.46547,1.9838,1.9674
0.46847,1.9647,1.95
0.47147,1.9453,1.9323
0.47447,1.9256,1.9143
0.47748,1.9057,1.8961
0.48048,1.8855,1.8777
0.48348,1.8651,1.859
0.48649,1.8445,1.8401
0.48949,1.8237,1.821
0.49249,1.8028,1.8017
0.4955,1.7816,1.7823
0.4985,1.7603,1.7626
0.5015,1.7388,1.7428
0.5045,1.7172,1.7229
0.50751,1.6955,1.7029
0.51051,1.6737,1.6827
0.51351,1.6518,1.6624
0.51652,1.6298,1.642
0.51952,1.6077,1.6215
0.52252,1.5856,1.601
0.52553,1.5634,1.5804
0.52853,1.5412,1.5597
0.53153,1.5189,1.539
0.53453,1.4967,1.5183
0.53754,1.4744,1.4975
0.54054,1.4522,1.4767
0.54354,1.4299,1.4559
0.54655,1.4077,1.4351
0.54955,1.3855,1.4144
0.55255,1.3634,1.3936
0.55556,1.3413,1.3729
0.55856,1.3193,1.3522
0.56156,1.2974,1.3316
0.56456,1.2756,1.311
0.56757,1.2538,1.2905
0.57057,1.2321,1.2701
0.57357,1.2106,1.2497
0.57658,1.1892,1.2294
0.57958,1.1679,1.2093
0.58258,1.1467,1.1892
0.58559,1.1257,1.1692
0.58859,1.1048,1.1494
0.59159,1.084,1.1296
0.59459,1.0634,1.11
0.5976,1.043,1.0905
0.6006,1.0228,1.0712
0.6036,1.0027,1.052
0.60661,0.98281,1.033
0.60961,0.96311,1.0141
0.61261,0.9436,0.99534
0.61562,0.92428,0.97676
0.61862,0.90516,0.95836
0.62162,0.88625,0.94012
0.62462,0.86754,0.92206
0.62763,0.84905,0.90418
0.63063,0.83077,0.88648
0.63363,0.81271,0.86896
0.63664,0.79488,0.85164
0.63964,0.77726,0.8345
0.64264,0.75988,0.81756
0.64565,0.74272,0.80082
0.64865,0.7258,0.78428
0.65165,0.70911,0.76793
0.65465,0.69265,0.75179
0.65766,0.67643,0.73586
0.66066,0.66045,0.72013
0.66366,0.64471,0.70462
0.66667,0.62921,0.68931
0.66967,0.61395,0.67421
0.67267,0.59893,0.65932
0.67568,0.58415,0.64465
0.67868,0.56962,0.63019
0.68168,0.55533,0.61594
0.68468,0.54128,0.60191
0.68769,0.52747,0.58809
0.69069,0.51391,0.57449
0.69369,0.50059,0.56111
0.6967,0.48751,0.54793
0.6997,0.47467,0.53498
0.7027,0.46207,0.52223
0.70571,0.4497,0.5097
0.70871,0.43758,0.49738
0.71171,0.42568,0.48528
0.71471,0.41403,0.47339
0.71772,0.4026,0.4617
0.72072,0.39141,0.45023
0.72372,0.38045,0.43897
0.72673,0.36971,0.42791
0.72973,0.3592,0.41706
0.73273,0.34892,0.40641
0.73574,0.33885,0.39597
0.73874,0.32901,0.38572
0.74174,0.31938,0.37568
0.74474,0.30997,0.36584
0.74775,0.30077,0.35619
0.75075,0.29178,0.34674
0.75375,0.283,0.33748
0.75676,0.27442,0.32841
0.75976,0.26604,0.31953
0.76276,0.25787,0.31083
0.76577,0.24989,0.30232
0.76877,0.24211,0.294
0.77177,0.23452,0.28585
0.77477,0.22711,0.27789
0.77778,0.2199,0.2701
0.78078,0.21286,0.26248
0.78378,0.20601,0.25503
0.78679,0.19933,0.24776
0.78979,0.19283,0.24065
0.79279,0.1865,0.2337
0.7958,0.18034,0.22692
0.7988,0.17434,0.2203
0.8018,0.16851,0.21383
0.8048,0.16283,0.20752
0.80781,0.15731,0.20136
0.81081,0.15195,0.19536
0.81381,0.14674,0.1895
0.81682,0.14167,0.18378
0.81982,0.13675,0.17821
0.82282,0.13197,0.17277
0.82583,0.12733,0.16748
0.82883,0.12283,0.16232
0.83183,0.11846,0.15729
0.83483,0.11421,0.1524
0.83784,0.1101,0.14763
0.84084,0.10611,0.14298
0.84384,0.10225,0.13846
0.84685,0.098498,0.13407
0.84985,0.094866,0.12978
0.85285,0.091348,0.12562
0.85586,0.087941,0.12157
0.85886,0.084642,0.11763
0.86186,0.081448,0.1138
0.86486,0.078357,0.11007
0.86787,0.075367,0.10645
0.87087,0.072475,0.10294
0.87387,0.069678,0.099518
0.87688,0.066973,0.096198
0.87988,0.064359,0.092974
0.88288,0.061834,0.089843
0.88589,0.059394,0.086803
0.88889,0.057037,0.083852
0.89189,0.054761,0.080989
0.89489,0.052564,0.078211
0.8979,0.050444,0.075515
0.9009,0.048398,0.072901
0.9039,0.046425,0.070366
0.90691,0.044522,0.067908
0.90991,0.042687,0.065525
0.91291,0.040918,0.063216
0.91592,0.039214,0.060978
0.91892,0.037572,0.05881
0.92192,0.03599,0.056709
0.92492,0.034467,0.054675
0.92793,0.033001,0.052706
0.93093,0.03159,0.050799
0.93393,0.030232,0.048953
0.93694,0.028926,0.047167
0.93994,0.02767,0.045439
0.94294,0.026462,0.043767
0.94595,0.025301,0.04215
0.94895,0.024185,0.040586
0.95195,0.023114,0.039074
0.95495,0.022084,0.037612
0.95796,0.021095,0.036199
0.96096,0.020146,0.034834
0.96396,0.019235,0.033514
0.96697,0.018361,0.03224
0.96997,0.017522,0.031009
0.97297,0.016718,0.02982
0.97598,0.015947,0.028673
0.97898,0.015207,0.027565
0.98198,0.014499,0.026496
0.98498,0.01382,0.025464
0.98799,0.01317,0.024468
0.99099,0.012548,0.023508
0.99399,0.011952,0.022582
0.997,0.011381,0.021689
1,0.010835,0.020827
1.003,0.010313,0.019997
1.006,0.0098138,0.019197
1.009,0.0093364,0.018426
1.012,0.00888,0.017684
1.015,0.0084439,0.016968
1.018,0.0080272,0.016279
1.021,0.0076292,0.015615
1.024,0.0072492,0.014977
1.027,0.0068864,0.014362
1.03,0.0065401,0.01377
1.033,0.0062097,0.0132
1.036,0.0058946,0.012652
1.039,0.0055941,0.012125
1.042,0.0053075,0.011618
1.045,0.0050344,0.01113
1.048,0.0047742,0.010662
1.0511,0.0045262,0.010211
1.0541,0.0042901,0.0097778
1.0571,0.0040653,0.0093617
1.0601,0.0038513,0.0089618
1.0631,0.0036476,0.0085776
1.0661,0.0034538,0.0082087
1.0691,0.0032695,0.0078544
1.0721,0.0030943,0.0075142
1.0751,0.0029277,0.0071876
1.0781,0.0027693,0.0068742
1.0811,0.0026189,0.0065734
1.0841,0.002476,0.0062848
1.0871,0.0023403,0.0060079
1.0901,0.0022115,0.0057424
1.0931,0.0020892,0.0054877
1.0961,0.0019731,0.0052435
1.0991,0.0018631,0.0050094
1.1021,0.0017587,0.004785
1.1051,0.0016597,0.0045699
1.1081,0.0015659,0.0043639
1.1111,0.001477,0.0041665
1.1141,0.0013928,0.0039774
1.1171,0.0013131,0.0037963
1.1201,0.0012376,0.0036229
1.1231,0.0011661,0.0034568
1.1261,0.0010985,0.0032979
1.1291,0.0010345,0.0031458
1.1321,0.00097398,0.0030002
1.1351,0.00091676,0.002861
1.1381,0.00086268,0.0027278
1.1411,0.00081156,0.0026004
1.1441,0.00076328,0.0024785
1.1471,0.00071767,0.002362
1.1502,0.00067461,0.0022507
1.1532,0.00063396,0.0021442
1.1562,0.0005956,0.0020425
1.1592,0.00055941,0.0019453
1.1622,0.00052528,0.0018524
1.1652,0.0004931,0.0017637
1.1682,0.00046276,0.001679
1.1712,0.00043417,0.0015982
1.1742,0.00040724,0.0015209
1.1772,0.00038187,0.0014472
1.1802,0.00035798,0.0013769
1.1832,0.0003355,0.0013098
1.1862,0.00031434,0.0012457
1.1892,0.00029444,0.0011846
1.1922,0.00027571,0.0011263
1.1952,0.00025811,0.0010708
1.1982,0.00024157,0.0010178
1.2012,0.00022602,0.00096729
1.2042,0.00021141,0.00091915
1.2072,0.0001977,0.00087327
1.2102,0.00018482,0.00082956
1.2132,0.00017273,0.00078791
1.2162,0.00016139,0.00074824
1.2192,0.00015074,0.00071046
1.2222,0.00014077,0.00067449
1.2252,0.00013141,0.00064023
1.2282,0.00012264,0.00060763
1.2312,0.00011443,0.0005766
1.2342,0.00010673,0.00054707
1.2372,9.9522e-05,0.00051897
1.2402,9.2775e-05,0.00049225
1.2432,8.6461e-05,0.00046682
1.2462,8.0553e-05,0.00044265
1.2492,7.5028e-05,0.00041966
1.2523,6.9861e-05,0.00039781
1.2553,6.5031e-05,0.00037703
1.2583,6.0518e-05,0.00035729
1.2613,5.6301e-05,0.00033853
1.2643,5.2363e-05,0.00032071
1.2673,4.8686e-05,0.00030378
1.2703,4.5255e-05,0.00028769
1.2733,4.2052e-05,0.00027242
1.2763,3.9065e-05,0.00025793
1.2793,3.628e-05,0.00024416
1.2823,3.3683e-05,0.0002311
1.2853,3.1262e-05,0.0002187
1.2883,2.9007e-05,0.00020693
1.2913,2.6907e-05,0.00019577
1.2943,2.4951e-05,0.00018518
1.2973,2.3131e-05,0.00017514
1.3003,2.1437e-05,0.00016562
1.3033,1.9861e-05,0.00015659
1.3063,1.8395e-05,0.00014804
1.3093,1.7033e-05,0.00013993
1.3123,1.5767e-05,0.00013224
1.3153,1.459e-05,0.00012496
1.3183,1.3497e-05,0.00011806
1.3213,1.2482e-05,0.00011152
1.3243,1.154e-05,0.00010533
1.3273,1.0666e-05,9.947e-05
1.3303,9.855e-06,9.3921e-05
1.3333,9.1029e-06,8.8669e-05
1.3363,8.4057e-06,8.3697e-05
1.3393,7.7594e-06,7.8993e-05
1.3423,7.1607e-06,7.4541e-05
1.3453,6.6061e-06,7.033e-05
1.3483,6.0925e-06,6.6347e-05
1.3514,5.6172e-06,6.258e-05
1.3544,5.1773e-06,5.9018e-05
1.3574,4.7704e-06,5.5651e-05
1.3604,4.3941e-06,5.2468e-05
1.3634,4.0463e-06,4.9459e-05
1.3664,3.7248e-06,4.6616e-05
1.3694,3.4278e-06,4.393e-05
1.3724,3.1534e-06,4.1392e-05
1.3754,2.9001e-06,3.8996e-05
1.3784,2.6664e-06,3.6732e-05
1.3814,2.4506e-06,3.4595e-05
1.3844,2.2517e-06,3.2577e-05
1.3874,2.0682e-06,3.0672e-05
1.3904,1.8991e-06,2.8875e-05
1.3934,1.7432e-06,2.7178e-05
1.3964,1.5997e-06,2.5578e-05
1.3994,1.4674e-06,2.4068e-05
1.4024,1.3457e-06,2.2644e-05
1.4054,1.2337e-06,2.1301e-05
1.4084,1.1306e-06,2.0035e-05
1.4114,1.0359e-06,1.8841e-05
1.4144,9.4872e-07,1.7715e-05
1.4174,8.6863e-07,1.6655e-05
1.4204,7.9504e-07,1.5655e-05
1.4234,7.2745e-07,1.4714e-05
1.4264,6.6539e-07,1.3826e-05
1.4294,6.0843e-07,1.2991e-05
1.4324,5.5616e-07,1.2204e-05
1.4354,5.0822e-07,1.1463e-05
1.4384,4.6425e-07,1.0766e-05
1.4414,4.2395e-07,1.0109e-05
1.4444,3.8703e-07,9.4911e-06
1.4474,3.532e-07,8.9096e-06
1.4505,3.2222e-07,8.3625e-06
1.4535,2.9386e-07,7.8478e-06
1.4565,2.6791e-07,7.3637e-06
1.4595,2.4417e-07,6.9085e-06
1.4625,2.2246e-07,6.4804e-06
1.4655,2.0261e-07,6.0779e-06
1.4685,1.8448e-07,5.6996e-06
1.4715,1.6791e-07,5.3441e-06
1.4745,1.5277e-07,5.01e-06
1.4775,1.3896e-07,4.696e-06
1.4805,1.2635e-07,4.4011e-06
1.4835,1.1485e-07,4.1241e-06
1.4865,1.0435e-07,3.864e-06
1.4895,9.4789e-08,3.6197e-06
1.4925,8.6072e-08,3.3904e-06
1.4955,7.813e-08,3.1751e-06
1.4985,7.0897e-08,2.9731e-06
1.5015,6.4312e-08,2.7835e-06
1.5045,5.8318e-08,2.6056e-06
1.5075,5.2865e-08,2.4387e-06
1.5105,4.7906e-08,2.2822e-06
1.5135,4.3397e-08,2.1354e-06
1.5165,3.9298e-08,1.9978e-06
1.5195,3.5575e-08,1.8687e-06
1.5225,3.2194e-08,1.7477e-06
1.5255,2.9123e-08,1.6343e-06
1.5285,2.6337e-08,1.5281e-06
1.5315,2.3809e-08,1.4285e-06
1.5345,2.1516e-08,1.3353e-06
1.5375,1.9437e-08,1.2479e-06
1.5405,1.7553e-08,1.1661e-06
1.5435,1.5846e-08,1.0895e-06
1.5465,1.43e-08,1.0177e-06
1.5495,1.2901e-08,9.5058e-07
1.5526,1.1634e-08,8.8773e-07
1.5556,1.0488e-08,8.2892e-07
1.5586,9.4517e-09,7.7388e-07
1.5616,8.5147e-09,7.224e-07
1.5646,7.668e-09,6.7424e-07
1.5676,6.903e-09,6.292e-07
1.5706,6.2121e-09,5.8708e-07
1.5736,5.5884e-09,5.4769e-07
1.5766,5.0256e-09,5.1088e-07
1.5796,4.5178e-09,4.7647e-07
1.5826,4.0599e-09,4.4431e-07
1.5856,3.6471e-09,4.1426e-07
1.5886,3.2751e-09,3.8619e-07
1.5916,2.9401e-09,3.5997e-07
1.5946,2.6383e-09,3.3548e-07
1.5976,2.3667e-09,3.126e-07
1.6006,2.1223e-09,2.9125e-07
1.6036,1.9024e-09,2.7131e-07
1.6066,1.7047e-09,2.527e-07
1.6096,1.527e-09,2.3534e-07
1.6126,1.3674e-09,2.1913e-07
1.6156,1.224e-09,2.0401e-07
1.6186,1.0952e-09,1.8991e-07
1.6216,9.7964e-10,1.7675e-07
1.6246,8.7594e-10,1.6448e-07
1.6276,7.8294e-10,1.5304e-07
1.6306,6.9957e-10,1.4238e-07
1.6336,6.2484e-10,1.3244e-07
1.6366,5.5789e-10,1.2318e-07
1.6396,4.9794e-10,1.1454e-07
1.6426,4.4426e-10,1.065e-07
1.6456,3.9623e-10,9.9004e-08
1.6486,3.5326e-10,9.2024e-08
1.6517,3.1484e-10,8.5524e-08
1.6547,2.8049e-10,7.9472e-08
1.6577,2.498e-10,7.3836e-08
1.6607,2.2238e-10,6.8591e-08
1.6637,1.979e-10,6.3708e-08
1.6667,1.7605e-10,5.9165e-08
1.6697,1.5656e-10,5.4937e-08
1.6727,1.3917e-10,5.1005e-08
1.6757,1.2367e-10,4.7346e-08
1.6787,1.0985e-10,4.3944e-08
1.6817,9.7546e-11,4.078e-08
1.6847,8.6584e-11,3.7839e-08
1.6877,7.6826e-11,3.5104e-08
1.6907,6.8142e-11,3.2563e-08
1.6937,6.0418e-11,3.0201e-08
1.6967,5.3549e-11,2.8006e-08
1.6997,4.7443e-11,2.5967e-08
1.7027,4.2018e-11,2.4072e-08
1.7057,3.7199e-11,2.2313e-08
1.7087,3.2921e-11,2.068e-08
1.7117,2.9123e-11,1.9163e-08
1.7147,2.5754e-11,1.7754e-08
1.7177,2.2767e-11,1.6447e-08
1.7207,2.0118e-11,1.5234e-08
1.7237,1.7771e-11,1.4109e-08
1.7267,1.5691e-11,1.3064e-08
1.7297,1.385e-11,1.2095e-08
1.7327,1.222e-11,1.1197e-08
1.7357,1.0778e-11,1.0363e-08
1.7387,9.5029e-12,9.5904e-09
1.7417,8.3751e-12,8.874e-09
1.7447,7.3785e-12,8.2099e-09
1.7477,6.4979e-12,7.5943e-09
1.7508,5.7203e-12,7.0239e-09
1.7538,5.0338e-12,6.4954e-09
1.7568,4.428e-12,6.0058e-09
1.7598,3.8936e-12,5.5523e-09
1.7628,3.4225e-12,5.1323e-09
1.7658,3.0071e-12,4.7434e-09
1.7688,2.6412e-12,4.3833e-09
1.7718,2.3189e-12,4.0499e-09
1.7748,2.0352e-12,3.7414e-09
1.7778,1.7855e-12,3.4558e-09
1.7808,1.5658e-12,3.1916e-09
1.7838,1.3726e-12,2.9472e-09
1.7868,1.2028e-12,2.721e-09
1.7898,1.0536e-12,2.5119e-09
1.7928,9.226e-13,2.3185e-09
1.7958,8.0753e-13,2.1397e-09
1.7988,7.0655e-13,1.9744e-09
1.8018,6.1796e-13,1.8216e-09
1.8048,5.4026e-13,1.6803e-09
1.8078,4.7215e-13,1.5498e-09
1.8108,4.1247e-13,1.4293e-09
1.8138,3.6019e-13,1.3179e-09
1.8168,3.1442e-13,1.215e-09
1.8198,2.7435e-13,1.12e-09
1.8228,2.393e-13,1.0322e-09
1.8258,2.0865e-13,9.5125e-10
1.8288,1.8185e-13,8.7648e-10
1.8318,1.5843e-13,8.0747e-10
1.8348,1.3798e-13,7.4378e-10
1.8378,1.2011e-13,6.8502e-10
1.8408,1.0452e-13,6.3081e-10
1.8438,9.0921e-14,5.808e-10
1.8468,7.9057e-14,5.3468e-10
1.8498,6.8715e-14,4.9216e-10
1.8529,5.9703e-14,4.5295e-10
1.8559,5.1852e-14,4.168e-10
1.8589,4.5016e-14,3.8348e-10
1.8619,3.9065e-14,3.5277e-10
1.8649,3.3888e-14,3.2448e-10
1.8679,2.9386e-14,2.9841e-10
1.8709,2.5471e-14,2.7439e-10
1.8739,2.207e-14,2.5228e-10
1.8769,1.9115e-14,2.3191e-10
1.8799,1.6549e-14,2.1315e-10
1.8829,1.4322e-14,1.9589e-10
1.8859,1.239e-14,1.7999e-10
1.8889,1.0714e-14,1.6536e-10
1.8919,9.2611e-15,1.519e-10
1.8949,8.0022e-15,1.3952e-10
1.8979,6.9116e-15,1.2812e-10
1.9009,5.9673e-15,1.1764e-10
1.9039,5.1499e-15,1.08e-10
1.9069,4.4428e-15,9.9136e-11
1.9099,3.8312e-15,9.0987e-11
1.9129,3.3025e-15,8.3495e-11
1.9159,2.8456e-15,7.6609e-11
1.9189,2.451e-15,7.0281e-11
1.9219,2.1102e-15,6.4466e-11
1.9249,1.8161e-15,5.9124e-11
1.9279,1.5624e-15,5.4216e-11
1.9309,1.3435e-15,4.9709e-11
1.9339,1.1549e-15,4.557e-11
1.9369,9.9235e-16,4.1769e-11
1.9399,8.5233e-16,3.828e-11
1.9429,7.3178e-16,3.5078e-11
1.9459,6.2803e-16,3.2138e-11
1.9489,5.3877e-16,2.9441e-11
1.952,4.6201e-16,2.6966e-11
1.955,3.9603e-16,2.4695e-11
1.958,3.3933e-16,2.2613e-11
1.961,2.9064e-16,2.0703e-11
1.964,2.4883e-16,1.8952e-11
1.967,2.1295e-16,1.7346e-11
1.97,1.8217e-16,1.5874e-11
1.973,1.5578e-16,1.4525e-11
1.976,1.3315e-16,1.3288e-11
1.979,1.1377e-16,1.2156e-11
1.982,9.7167e-17,1.1118e-11
1.985,8.2955e-17,1.0167e-11
1.988,7.0793e-17,9.296e-12
1.991,6.0389e-17,8.4986e-12
1.994,5.1494e-17,7.7684e-12
1.997,4.3891e-17,7.1e-12
2,3.6086e-17,6.4881e-12

==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_10_K_50.csv <==
a,b,c
0,0,0
0.003003,0.0010982,0.0010258
0.006006,0.0043912,0.0041016
0.009009,0.0098742,0.009223
0.012012,0.017539,0.016382
0.015015,0.027374,0.025569
0.018018,0.039366,0.036769
0.021021,0.053496,0.049967
0.024024,0.069743,0.065143
0.027027,0.088084,0.082274
0.03003,0.10849,0.10134
0.033033,0.13094,0.1223
0.036036,0.15538,0.14514
0.039039,0.1818,0.16981
0.042042,0.21014,0.19629
0.045045,0.24038,0.22453
0.048048,0.27245,0.25449
0.051051,0.30633,0.28613
0.054054,0.34195,0.3194
0.057057,0.37926,0.35426
0.06006,0.41822,0.39065
0.063063,0.45876,0.42853
0.066066,0.50083,0.46783
0.069069,0.54437,0.5085
0.072072,0.5893,0.55049
0.075075,0.63558,0.59373
0.078078,0.68313,0.63816
0.081081,0.73189,0.68372
0.084084,0.78178,0.73034
0.087087,0.83273,0.77796
0.09009,0.88468,0.82652
0.093093,0.93755,0.87594
0.096096,0.99126,0.92615
0.099099,1.0457,0.97709
0.1021,1.1009,1.0287
0.10511,1.1567,1.0809
0.10811,1.2131,1.1336
0.11111,1.2699,1.1867
0.11411,1.327,1.2402
0.11712,1.3845,1.294
0.12012,1.4423,1.3481
0.12312,1.5001,1.4023
0.12613,1.5581,1.4566
0.12913,1.616,1.5109
0.13213,1.6739,1.5651
0.13514,1.7316,1.6192
0.13814,1.7891,1.6732
0.14114,1.8463,1.7268
0.14414,1.9031,1.7801
0.14715,1.9594,1.8331
0.15015,2.0152,1.8855
0.15315,2.0705,1.9375
0.15616,2.125,1.9888
0.15916,2.1788,2.0396
0.16216,2.2319,2.0895
0.16517,2.284,2.1388
0.16817,2.3353,2.1872
0.17117,2.3855,2.2347
0.17417,2.4348,2.2813
0.17718,2.4829,2.3269
0.18018,2.5298,2.3714
0.18318,2.5756,2.4149
0.18619,2.6201,2.4573
0.18919,2.6632,2.4984
0.19219,2.7051,2.5384
0.1952,2.7455,2.5771
0.1982,2.7845,2.6145
0.2012,2.822,2.6506
0.2042,2.858,2.6853
0.20721,2.8924,2.7187
0.21021,2.9253,2.7506
0.21321,2.9565,2.7811
0.21622,2.9861,2.8101
0.21922,3.0141,2.8376
0.22222,3.0403,2.8636
0.22523,3.0649,2.8881
0.22823,3.0877,2.911
0.23123,3.1088,2.9324
0.23423,3.1282,2.9522
0.23724,3.1458,2.9704
0.24024,3.1616,2.9871
0.24324,3.1757,3.0021
0.24625,3.188,3.0156
0.24925,3.1985,3.0275
0.25225,3.2073,3.0378
0.25526,3.2143,3.0466
0.25826,3.2196,3.0537
0.26126,3.2231,3.0593
0.26426,3.2249,3.0634
0.26727,3.225,3.0659
0.27027,3.2234,3.0668
0.27327,3.22,3.0663
0.27628,3.2151,3.0643
0.27928,3.2085,3.0608
0.28228,3.2003,3.0558
0.28529,3.1905,3.0494
0.28829,3.1791,3.0416
0.29129,3.1662,3.0324
0.29429,3.1518,3.0219
0.2973,3.136,3.01
0.3003,3.1187,2.9968
0.3033,3.1,2.9824
0.30631,3.0799,2.9667
0.30931,3.0585,2.9498
0.31231,3.0358,2.9317
0.31532,3.0119,2.9125
0.31832,2.9867,2.8921
0.32132,2.9604,2.8707
0.32432,2.933,2.8483
0.32733,2.9045,2.8248
0.33033,2.8749,2.8004
0.33333,2.8443,2.775
0.33634,2.8128,2.7488
0.33934,2.7804,2.7216
0.34234,2.7471,2.6937
0.34535,2.713,2.665
0.34835,2.6781,2.6356
0.35135,2.6424,2.6054
0.35435,2.6061,2.5746
0.35736,2.5692,2.5432
0.36036,2.5317,2.5111
0.36336,2.4936,2.4785
0.36637,2.455,2.4454
0.36937,2.4159,2.4119
0.37237,2.3764,2.3779
0.37538,2.3366,2.3435
0.37838,2.2964,2.3087
0.38138,2.2559,2.2736
0.38438,2.2152,2.2382
0.38739,2.1743,2.2025
0.39039,2.1332,2.1666
0.39339,2.092,2.1305
0.3964,2.0507,2.0943
0.3994,2.0093,2.0579
0.4024,1.968,2.0215
0.40541,1.9266,1.9849
0.40841,1.8853,1.9484
0.41141,1.8441,1.9118
0.41441,1.8031,1.8753
0.41742,1.7622,1.8388
0.42042,1.7215,1.8024
0.42342,1.681,1.7661
0.42643,1.6407,1.7299
0.42943,1.6007,1.6939
0.43243,1.5611,1.6581
0.43544,1.5217,1.6225
0.43844,1.4828,1.587
0.44144,1.4442,1.5519
0.44444,1.4059,1.517
0.44745,1.3682,1.4824
0.45045,1.3308,1.4481
0.45345,1.2939,1.4141
0.45646,1.2575,1.3804
0.45946,1.2216,1.3471
0.46246,1.1863,1.3142
0.46547,1.1514,1.2816
0.46847,1.1171,1.2495
0.47147,1.0833,1.2177
0.47447,1.0501,1.1864
0.47748,1.0174,1.1555
0.48048,0.98539,1.125
0.48348,0.95392,1.095
0.48649,0.92306,1.0655
0.48949,0.89281,1.0364
0.49249,0.86316,1.0077
0.4955,0.83413,0.9796
0.4985,0.80572,0.95193
0.5015,0.77793,0.92475
0.5045,0.75076,0.89806
0.50751,0.72422,0.87187
0.51051,0.6983,0.84617
0.51351,0.67301,0.82097
0.51652,0.64834,0.79627
0.51952,0.62429,0.77207
0.52252,0.60087,0.74837
0.52553,0.57805,0.72518
0.52853,0.55585,0.70248
0.53153,0.53426,0.68028
0.53453,0.51327,0.65858
0.53754,0.49287,0.63738
0.54054,0.47307,0.61666
0.54354,0.45384,0.59644
0.54655,0.4352,0.5767
0.54955,0.41713,0.55745
0.55255,0.39961,0.53867
0.55556,0.38266,0.52037
0.55856,0.36624,0.50253
0.56156,0.35037,0.48516
0.56456,0.33502,0.46825
0.56757,0.32018,0.45179
0.57057,0.30586,0.43578
0.57357,0.29203,0.42021
0.57658,0.27869,0.40507
0.57958,0.26583,0.39036
0.58258,0.25344,0.37607
0.58559,0.24151,0.3622
0.58859,0.23002,0.34873
0.59159,0.21897,0.33567
0.59459,0.20834,0.32299
0.5976,0.19813,0.31071
0.6006,0.18832,0.2988
0.6036,0.17891,0.28727
0.60661,0.16987,0.27609
0.60961,0.16121,0.26528
0.61261,0.15292,0.25481
0.61562,0.14497,0.24468
0.61862,0.13736,0.23489
0.62162,0.13008,0.22542
0.62462,0.12312,0.21628
0.62763,0.11647,0.20744
0.63063,0.11012,0.1989
0.63363,0.10406,0.19066
0.63664,0.098276,0.18271
0.63964,0.092763,0.17504
0.64264,0.087511,0.16764
0.64565,0.082509,0.16051
0.64865,0.077749,0.15364
0.65165,0.073221,0.14702
0.65465,0.068917,0.14064
0.65766,0.064829,0.13451
0.66066,0.060947,0.1286
0.66366,0.057264,0.12291
0.66667,0.053772,0.11745
0.66967,0.050462,0.11219
0.67267,0.047327,0.10714
0.67568,0.04436,0.10229
0.67868,0.041554,0.097631
0.68168,0.038901,0.093156
0.68468,0.036394,0.088861
0.68769,0.034028,0.08474
0.69069,0.031795,0.080787
0.69369,0.02969,0.076997
0.6967,0.027706,0.073364
0.6997,0.025838,0.069882
0.7027,0.02408,0.066547
0.70571,0.022427,0.063353
0.70871,0.020873,0.060295
0.71171,0.019414,0.057369
0.71471,0.018044,0.054569
0.71772,0.01676,0.051891
0.72072,0.015556,0.049331
0.72372,0.014428,0.046884
0.72673,0.013373,0.044546
0.72973,0.012386,0.042313
0.73273,0.011464,0.04018
0.73574,0.010602,0.038144
0.73874,0.0097982,0.036201
0.74174,0.0090485,0.034348
0.74474,0.0083499,0.03258
0.74775,0.0076993,0.030895
0.75075,0.007094,0.029289
0.75375,0.0065312,0.027758
0.75676,0.0060083,0.0263
0.75976,0.005523,0.024912
0.76276,0.0050727,0.023591
0.76577,0.0046554,0.022333
0.76877,0.004269,0.021137
0.77177,0.0039113,0.019999
0.77477,0.0035807,0.018917
0.77778,0.0032752,0.017889
0.78078,0.0029932,0.016912
0.78378,0.0027332,0.015984
0.78679,0.0024935,0.015103
0.78979,0.0022729,0.014266
0.79279,0.0020699,0.013472
0.7958,0.0018833,0.012719
0.7988,0.001712,0.012004
0.8018,0.0015548,0.011327
0.8048,0.0014108,0.010685
0.80781,0.0012788,0.010076
0.81081,0.0011581,0.0095
0.81381,0.0010478,0.0089541
0.81682,0.00094705,0.0084372
0.81982,0.00085514,0.007948
0.82282,0.00077136,0.0074851
0.82583,0.00069508,0.0070473
0.82883,0.0006257,0.0066333
0.83183,0.00056266,0.0062419
0.83483,0.00050543,0.005872
0.83784,0.00045354,0.0055225
0.84084,0.00040653,0.0051924
0.84384,0.00036399,0.0048807
0.84685,0.00032555,0.0045864
0.84985,0.00029083,0.0043088
0.85285,0.00025952,0.0040468
0.85586,0.00023131,0.0037998
0.85886,0.00020593,0.0035668
0.86186,0.00018312,0.0033473
0.86486,0.00016263,0.0031404
0.86787,0.00014427,0.0029455
0.87087,0.00012781,0.0027619
0.87387,0.0001131,0.0025891
0.87688,9.9949e-05,0.0024264
0.87988,8.8215e-05,0.0022734
0.88288,7.7758e-05,0.0021294
0.88589,6.845e-05,0.001994
0.88889,6.0176e-05,0.0018668
0.89189,5.2831e-05,0.0017471
0.89489,4.6319e-05,0.0016347
0.8979,4.0553e-05,0.0015291
0.9009,3.5455e-05,0.00143
0.9039,3.0954e-05,0.0013369
0.90691,2.6985e-05,0.0012496
0.90991,2.3491e-05,0.0011676
0.91291,2.0419e-05,0.0010907
0.91592,1.7722e-05,0.0010186
0.91892,1.5358e-05,0.00095106
0.92192,1.3288e-05,0.00088773
0.92492,1.148e-05,0.0008284
0.92793,9.902e-06,0.00077282
0.93093,8.5272e-06,0.00072078
0.93393,7.3315e-06,0.00067206
0.93694,6.293e-06,0.00062647
0.93994,5.3927e-06,0.00058382
0.94294,4.6134e-06,0.00054393
0.94595,3.9399e-06,0.00050662
0.94895,3.359e-06,0.00047175
0.95195,2.8587e-06,0.00043917
0.95495,2.4286e-06,0.00040872
0.95796,2.0595e-06,0.00038029
0.96096,1.7433e-06,0.00035373
0.96396,1.473e-06,0.00032895
0.96697,1.2422e-06,0.00030582
0.96997,1.0457e-06,0.00028424
0.97297,8.7852e-07,0.00026412
0.97598,7.3667e-07,0.00024535
0.97898,6.1651e-07,0.00022786
0.98198,5.1493e-07,0.00021155
0.98498,4.2923e-07,0.00019637
0.98799,3.5706e-07,0.00018222
0.99099,2.9642e-07,0.00016905
0.99399,2.4557e-07,0.00015679
0.997,2.0302e-07,0.00014538
1,1.6748e-07,0.00013476
1.003,1.3787e-07,0.00012489
1.006,1.1324e-07,0.00011571
1.009,9.2814e-08,0.00010718
1.012,7.5901e-08,9.9246e-05
1.015,6.1931e-08,9.1878e-05
1.018,5.0418e-08,8.5035e-05
1.021,4.0951e-08,7.868e-05
1.024,3.3185e-08,7.2782e-05
1.027,2.6828e-08,6.7307e-05
1.03,2.1638e-08,6.2228e-05
1.033,1.7411e-08,5.7518e-05
1.036,1.3975e-08,5.3149e-05
1.039,1.119e-08,4.91e-05
1.042,8.9381e-09,4.5347e-05
1.045,7.1216e-09,4.187e-05
1.048,5.66e-09,3.865e-05
1.0511,4.487e-09,3.5668e-05
1.0541,3.548e-09,3.2907e-05
1.0571,2.7983e-09,3.0352e-05
1.0601,2.2012e-09,2.7988e-05
1.0631,1.727e-09,2.5802e-05
1.0661,1.3514e-09,2.378e-05
1.0691,1.0546e-09,2.191e-05
1.0721,8.2079e-10,2.0183e-05
1.0751,6.3708e-10,1.8586e-05
1.0781,4.9313e-10,1.7112e-05
1.0811,3.8065e-10,1.575e-05
1.0841,2.93e-10,1.4493e-05
1.0871,2.2491e-10,1.3333e-05
1.0901,1.7215e-10,1.2262e-05
1.0931,1.3139e-10,1.1275e-05
1.0961,9.9989e-11,1.0364e-05
1.0991,7.5874e-11,9.5245e-06
1.1021,5.7407e-11,8.7506e-06
1.1051,4.3307e-11,8.0374e-06
1.1081,3.2573e-11,7.3805e-06
1.1111,2.4426e-11,6.7755e-06
1.1141,1.8262e-11,6.2185e-06
1.1171,1.3612e-11,5.7057e-06
1.1201,1.0116e-11,5.2339e-06
1.1231,7.4939e-12,4.7999e-06
1.1261,5.5346e-12,4.4007e-06
1.1291,4.0749e-12,4.0336e-06
1.1321,2.9907e-12,3.6962e-06
1.1351,2.1881e-12,3.3862e-06
1.1381,1.5959e-12,3.1013e-06
1.1411,1.1602e-12,2.8397e-06
1.1441,8.4076e-13,2.5994e-06
1.1471,6.0732e-13,2.3789e-06
1.1502,4.3727e-13,2.1765e-06
1.1532,3.138e-13,1.9908e-06
1.1562,2.2447e-13,1.8205e-06
1.1592,1.6003e-13,1.6644e-06
1.1622,1.1372e-13,1.5212e-06
1.1652,8.0536e-14,1.39e-06
1.1682,5.6847e-14,1.2697e-06
1.1712,3.999e-14,1.1596e-06
1.1742,2.8037e-14,1.0587e-06
1.1772,1.959e-14,9.6641e-07
1.1802,1.3642e-14,8.8191e-07
1.1832,9.4666e-15,8.0458e-07
1.1862,6.5468e-15,7.3384e-07
1.1892,4.5119e-15,6.6915e-07
1.1922,3.0987e-15,6.1e-07
1.1952,2.1207e-15,5.5594e-07
1.1982,1.4463e-15,5.0654e-07
1.2012,9.8289e-16,4.6141e-07
1.2042,6.656e-16,4.2019e-07
1.2072,4.4914e-16,3.8255e-07
1.2102,3.02e-16,3.482e-07
1.2132,2.0234e-16,3.1685e-07
1.2162,1.3508e-16,2.8824e-07
1.2192,8.9851e-17,2.6216e-07
1.2222,5.9552e-17,2.3837e-07
1.2252,3.9327e-17,2.1668e-07
1.2282,2.5876e-17,1.9692e-07
1.2312,1.6964e-17,1.7891e-07
1.2342,1.108e-17,1.6251e-07
1.2372,7.2107e-18,1.4757e-07
1.2402,4.6753e-18,1.3397e-07
1.2432,3.0201e-18,1.2159e-07
1.2462,1.9437e-18,1.1033e-07
1.2492,1.2463e-18,1.0009e-07
1.2523,7.9611e-19,9.0771e-08
1.2553,5.0665e-19,8.23e-08
1.2583,3.2122e-19,7.4601e-08
1.2613,2.0289e-19,6.7604e-08
1.2643,1.2767e-19,6.1248e-08
1.2673,8.0031e-20,5.5475e-08
1.2703,4.9978e-20,5.0233e-08
1.2733,3.1091e-20,4.5475e-08
1.2763,1.9268e-20,4.1157e-08
1.2793,1.1896e-20,3.724e-08
1.2823,7.3158e-21,3.3687e-08
1.2853,4.4819e-21,3.0464e-08
1.2883,2.7352e-21,2.7543e-08
1.2913,1.6628e-21,2.4896e-08
1.2943,1.0069e-21,2.2497e-08
1.2973,6.0739e-22,2.0325e-08
1.3003,3.6496e-22,1.8357e-08
1.3033,2.1844e-22,1.6576e-08
1.3063,1.3023e-22,1.4963e-08
1.3093,7.734e-23,1.3504e-08
1.3123,4.5749e-23,1.2184e-08
1.3153,2.6956e-23,1.0991e-08
1.3183,1.582e-23,9.9114e-09
1.3213,9.248e-24,8.9358e-09
1.3243,5.3848e-24,8.0541e-09
1.3273,3.123e-24,7.2576e-09
1.3303,1.804e-24,6.5382e-09
1.3333,1.038e-24,5.8886e-09
1.3363,5.9484e-25,5.3022e-09
1.3393,3.3953e-25,4.7729e-09
1.3423,1.9302e-25,4.2954e-09
1.3453,1.093e-25,3.8647e-09
1.3483,6.1641e-26,3.4762e-09
1.3514,3.4624e-26,3.126e-09
1.3544,1.937e-26,2.8104e-09
1.3574,1.0793e-26,2.526e-09
1.3604,5.9895e-27,2.2698e-09
1.3634,3.3104e-27,2.039e-09
1.3664,1.8223e-27,1.8313e-09
1.3694,9.9906e-28,1.6443e-09
1.3724,5.4551e-28,1.476e-09
1.3754,2.9665e-28,1.3246e-09
1.3784,1.6066e-28,1.1884e-09
1.3814,8.6658e-29,1.066e-09
1.3844,4.6551e-29,9.5588e-10
1.3874,2.4904e-29,8.5695e-10
1.3904,1.3269e-29,7.6806e-10
1.3934,7.0408e-30,6.8822e-10
1.3964,3.7207e-30,6.1652e-10
1.3994,1.9581e-30,5.5215e-10
1.4024,1.0263e-30,4.9437e-10
1.4054,5.3567e-31,4.4253e-10
1.4084,2.7845e-31,3.9602e-10
1.4114,1.4414e-31,3.5431e-10
1.4144,7.4309e-32,3.1691e-10
1.4174,3.815e-32,2.8339e-10
1.4204,1.9505e-32,2.5335e-10
1.4234,9.9312e-33,2.2643e-10
1.4264,5.0355e-33,2.0232e-10
1.4294,2.5427e-33,1.8074e-10
1.4324,1.2786e-33,1.6141e-10
1.4354,6.4024e-34,1.4412e-10
1.4384,3.1927e-34,1.2864e-10
1.4414,1.5854e-34,1.148e-10
1.4444,7.8403e-35,1.0242e-10
1.4474,3.861e-35,9.1354e-11
1.4505,1.8934e-35,8.1462e-11
1.4535,9.2465e-36,7.2623e-11
1.4565,4.4966e-36,6.4726e-11
1.4595,2.1775e-36,5.7673e-11
1.4625,1.0501e-36,5.1375e-11
1.4655,5.0426e-37,4.5754e-11
1.4685,2.4113e-37,4.0737e-11
1.4715,1.1482e-37,3.6261e-11
1.4745,5.4447e-38,3.2269e-11
1.4775,2.5709e-38,2.8709e-11
1.4805,1.2088e-38,2.5535e-11
1.4835,5.6599e-39,2.2706e-11
1.4865,2.6388e-39,2.0186e-11
1.4895,1.2251e-39,1.7941e-11
1.4925,5.6638e-40,1.5941e-11
1.4955,2.6073e-40,1.4161e-11
1.4985,1.1952e-40,1.2576e-11
1.5015,5.4556e-41,1.1166e-11
1.5045,2.4797e-41,9.9112e-12
1.5075,1.1223e-41,8.7953e-12
1.5105,5.0579e-42,7.8031e-12
1.5135,2.2698e-42,6.9211e-12
1.5165,1.0143e-42,6.1372e-12
1.5195,4.513e-43,5.4407e-12
1.5225,1.9995e-43,4.8221e-12
1.5255,8.8215e-44,4.2727e-12
1.5285,3.8752e-44,3.7849e-12
1.5315,1.6951e-44,3.352e-12
1.5345,7.3832e-45,2.9678e-12
1.5375,3.2021e-45,2.627e-12
1.5405,1.3828e-45,2.3247e-12
1.5435,5.946e-46,2.0567e-12
1.5465,2.5458e-46,1.8191e-12
1.5495,1.0854e-46,1.6086e-12
1.5526,4.6075e-47,1.4221e-12
1.5556,1.9475e-47,1.2569e-12
1.5586,8.1966e-48,1.1106e-12
1.5616,3.435e-48,9.8103e-13
1.5646,1.4333e-48,8.664e-13
1.5676,5.9552e-49,7.6496e-13
1.5706,2.4637e-49,6.7523e-13
1.5736,1.0148e-49,5.9588e-13
1.5766,4.1624e-50,5.2571e-13
1.5796,1.6999e-50,4.6369e-13
1.5826,6.9123e-51,4.0889e-13
1.5856,2.7987e-51,3.6047e-13
1.5886,1.1282e-51,3.177e-13
1.5916,4.5288e-52,2.7994e-13
1.5946,1.81e-52,2.466e-13
1.5976,7.203e-53,2.1718e-13
1.6006,2.8541e-53,1.9122e-13
1.6036,1.126e-53,1.6832e-13
1.6066,4.4231e-54,1.4812e-13
1.6096,1.73e-54,1.3032e-13
1.6126,6.7372e-55,1.1462e-13
1.6156,2.6123e-55,1.008e-13
1.6186,1.0085e-55,8.8613e-14
1.6216,3.8769e-56,7.7882e-14
1.6246,1.4838e-56,6.8434e-14
1.6276,5.6546e-57,6.0117e-14
1.6306,2.1456e-57,5.2797e-14
1.6336,8.1056e-58,4.6357e-14
1.6366,3.0489e-58,4.0692e-14
1.6396,1.1419e-58,3.571e-14
1.6426,4.258e-59,3.133e-14
1.6456,1.5809e-59,2.7481e-14
1.6486,5.8441e-60,2.4098e-14
1.6517,2.151e-60,2.1127e-14
1.6547,7.8825e-61,1.8517e-14
1.6577,2.8761e-61,1.6225e-14
1.6607,1.0448e-61,1.4214e-14
1.6637,3.7792e-62,1.2448e-14
1.6667,1.361e-62,1.09e-14
1.6697,4.8801e-63,9.541e-15
1.6727,1.7422e-63,8.3497e-15
1.6757,6.1927e-64,7.3053e-15
1.6787,2.1916e-64,6.3899e-15
1.6817,7.7224e-65,5.5879e-15
1.6847,2.7092e-65,4.8852e-15
1.6877,9.4631e-66,4.2698e-15
1.6907,3.291e-66,3.731e-15
1.6937,1.1395e-66,3.2594e-15
1.6967,3.9285e-67,2.8467e-15
1.6997,1.3484e-67,2.4856e-15
1.7027,4.6081e-68,2.1698e-15
1.7057,1.5679e-68,1.8936e-15
1.7087,5.3116e-69,1.6521e-15
1.7117,1.7915e-69,1.4411e-15
1.7147,6.0161e-70,1.2567e-15
1.7177,2.0114e-70,1.0956e-15
1.7207,6.6957e-71,9.5497e-16
1.7237,2.2191e-71,8.3216e-16
1.7267,7.3226e-72,7.2495e-16
1.7297,2.4057e-72,6.314e-16
1.7327,7.869e-73,5.4978e-16
1.7357,2.5626e-73,4.7859e-16
1.7387,8.309e-74,4.1651e-16
1.7417,2.6823e-74,3.624e-16
1.7447,8.6209e-75,3.1523e-16
1.7477,2.7586e-75,2.7414e-16
1.7508,8.7888e-76,2.3834e-16
1.7538,2.7878e-76,2.0717e-16
1.7568,8.8039e-77,1.8002e-16
1.7598,2.7681e-77,1.564e-16
1.7628,8.6653e-78,1.3584e-16
1.7658,2.7007e-78,1.1795e-16
1.7688,8.3802e-79,1.0239e-16
1.7718,2.589e-79,8.8865e-17
1.7748,7.9631e-80,7.7106e-17
1.7778,2.4386e-80,6.6885e-17
1.7808,7.4348e-81,5.8005e-17
1.7838,2.2568e-81,5.0291e-17
1.7868,6.8203e-82,4.3592e-17
1.7898,2.0521e-82,3.7775e-17
1.7928,6.1473e-83,3.2727e-17
1.7958,1.8334e-83,2.8346e-17
1.7988,5.444e-84,2.4545e-17
1.8018,1.6094e-84,2.1249e-17
1.8048,4.7368e-85,1.8391e-17
1.8078,1.388e-85,1.5913e-17
1.8108,4.0495e-86,1.3765e-17
1.8138,1.1762e-86,1.1905e-17
1.8168,3.4013e-87,1.0293e-17
1.8198,9.7926e-88,8.8973e-18
1.8228,2.8069e-88,7.6888e-18
1.8258,8.0102e-89,6.6429e-18
1.8288,2.2758e-89,5.7377e-18
1.8318,6.4376e-90,4.9547e-18
1.8348,1.8129e-90,4.2774e-18
1.8378,5.0831e-91,3.6918e-18
1.8408,1.4189e-91,3.1856e-18
1.8438,3.9433e-92,2.7481e-18
1.8468,1.0911e-92,2.3701e-18
1.8498,3.0055e-93,2.0435e-18
1.8529,8.2425e-94,1.7615e-18
1.8559,2.2505e-94,1.5181e-18
1.8589,6.1178e-95,1.3079e-18
1.8619,1.6557e-95,1.1266e-18
1.8649,4.4611e-96,9.7017e-19
1.8679,1.1967e-96,8.3524e-19
1.8709,3.196e-97,7.189e-19
1.8739,8.4977e-98,6.1861e-19
1.8769,2.2495e-98,5.3218e-19
1.8799,5.9283e-99,4.577e-19
1.8829,1.5555e-99,3.9355e-19
1.8859,4.0632e-100,3.3831e-19
1.8889,1.0567e-100,2.9075e-19
1.8919,2.736e-101,2.4981e-19
1.8949,7.0526e-102,2.1458e-19
1.8979,1.8099e-102,1.8428e-19
1.9009,4.6244e-103,1.5821e-19
1.9039,1.1763e-103,1.358e-19
1.9069,2.9789e-104,1.1653e-19
1.9099,7.5104e-105,9.9972e-20
1.9129,1.8852e-105,8.5745e-20
1.9159,4.711e-106,7.3524e-20
1.9189,1.1721e-106,6.3029e-20
1.9219,2.9031e-107,5.4019e-20
1.9249,7.1588e-108,4.6285e-20
1.9279,1.7575e-108,3.9648e-20
1.9309,4.2956e-109,3.3954e-20
1.9339,1.0453e-109,2.9071e-20
1.9369,2.5322e-110,2.4884e-20
1.9399,6.1073e-111,2.1295e-20
1.9429,1.4665e-111,1.8218e-20
1.9459,3.5056e-112,1.5583e-20
1.9489,8.3431e-113,1.3325e-20
1.952,1.9768e-113,1.1391e-20
1.955,4.663e-114,9.7359e-21
1.958,1.0951e-114,8.319e-21
1.961,2.5603e-115,7.1065e-21
1.964,5.9595e-116,6.0693e-21
1.967,1.381e-116,5.1821e-21
1.97,3.1861e-117,4.4235e-21
1.973,7.3179e-118,3.775e-21
1.976,1.6733e-118,3.2207e-21
1.979,3.8094e-119,2.7472e-21
1.982,8.6336e-120,2.3427e-21
1.985,1.9481e-120,1.9972e-21
1.988,4.376e-121,1.7023e-21
1.991,9.7864e-122,1.4505e-21
1.994,2.1789e-122,1.2357e-21
1.997,4.8297e-123,1.0524e-21
2,1.0156e-123,8.9612e-22
2.003,2.2357e-124,7.6283e-22
2.006,4.8993e-125,6.492e-22
2.009,1.0688e-125,5.5236e-22
2.012,2.3213e-126,4.6985e-22
2.015,5.0189e-127,3.9956e-22
2.018,1.0803e-127,3.397e-22
2.021,2.3148e-128,2.8874e-22
2.024,4.9379e-129,2.4536e-22
2.027,1.0486e-129,2.0845e-22
2.03,2.217e-130,1.7704e-22
2.033,4.666e-131,1.5033e-22
2.036,9.7765e-132,1.2762e-22
2.039,2.0393e-132,1.0831e-22
2.042,4.2346e-133,9.1902e-23
2.045,8.754e-134,7.7958e-23
2.048,1.8016e-134,6.6114e-23
2.0511,3.691e-135,5.6055e-23
2.0541,7.5282e-136,4.7514e-23
2.0571,1.5286e-136,4.0265e-23
2.0601,3.0899e-137,3.4113e-23
2.0631,6.2179e-138,2.8894e-23
2.0661,1.2456e-138,2.4467e-23
2.0691,2.4843e-139,2.0713e-23
2.0721,4.9324e-140,1.7531e-23
2.0751,9.7491e-141,1.4834e-23
2.0781,1.9183e-141,1.2549e-23
2.0811,3.7578e-142,1.0613e-23
2.0841,7.3282e-143,8.9735e-24
2.0871,1.4227e-143,7.5854e-24
2.0901,2.7497e-144,6.4104e-24
2.0931,5.2905e-145,5.4161e-24
2.0961,1.0134e-145,4.5748e-24
2.0991,1.9324e-146,3.8633e-24
2.1021,3.6683e-147,3.2616e-24
2.1051,6.9325e-148,2.7529e-24
2.1081,1.3043e-148,2.323e-24
2.1111,2.4428e-149,1.9597e-24
2.1141,4.5548e-150,1.6529e-24
2.1171,8.4549e-151,1.3937e-24
2.1201,1.5624e-151,1.1749e-24
2.1231,2.8743e-152,9.9014e-25
2.1261,5.264e-153,8.3426e-25
2.1291,9.5973e-154,7.0274e-25
2.1321,1.742e-154,5.9181e-25
2.1351,3.1476e-155,4.9826e-25
2.1381,5.6621e-156,4.194e-25
2.1411,1.014e-156,3.5293e-25
2.1441,1.8077e-157,2.9692e-25
2.1471,3.2083e-158,2.4974e-25
2.1502,5.6686e-159,2.1e-25
2.1532,9.9707e-160,1.7654e-25
2.1562,1.7459e-160,1.4838e-25
2.1592,3.0436e-161,1.2467e-25
2.1622,5.282e-162,1.0473e-25
2.1652,9.1255e-163,8.7955e-26
2.1682,1.5695e-163,7.3849e-26
2.1712,2.6874e-164,6.199e-26
2.1742,4.5809e-165,5.2022e-26
2.1772,7.7735e-166,4.3646e-26
2.1802,1.3132e-166,3.6609e-26
2.1832,2.2085e-167,3.07e-26
2.1862,3.6977e-168,2.5737e-26
2.1892,6.1632e-169,2.1572e-26
2.1922,1.0227e-169,1.8076e-26
2.1952,1.6893e-170,1.5143e-26
2.1982,2.778e-171,1.2683e-26
2.2012,4.548e-172,1.0619e-26
2.2042,7.4124e-173,8.8895e-27
2.2072,1.2027e-173,7.4396e-27
2.2102,1.9426e-174,6.2247e-27
2.2132,3.1237e-175,5.2068e-27
2.2162,5.0005e-176,4.3543e-27
2.2192,7.969e-177,3.6405e-27
2.2222,1.2643e-177,3.0429e-27
2.2252,1.9969e-178,2.5428e-27
2.2282,3.1398e-179,2.1243e-27
2.2312,4.9147e-180,1.7743e-27
2.2342,7.6586e-181,1.4816e-27
2.2372,1.1881e-181,1.2368e-27
2.2402,1.8349e-182,1.0323e-27
2.2432,2.8211e-183,8.6131e-28
2.2462,4.318e-184,7.1849e-28
2.2492,6.5795e-185,5.992e-28
2.2523,9.9807e-186,4.996e-28
2.2553,1.5072e-186,4.1644e-28
2.2583,2.2659e-187,3.4704e-28
2.2613,3.3913e-188,2.8914e-28
2.2643,5.0529e-189,2.4083e-28
2.2673,7.4948e-190,2.0055e-28
2.2703,1.1067e-190,1.6696e-28
2.2733,1.6269e-191,1.3896e-28
2.2763,2.3809e-192,1.1563e-28
2.2793,3.4688e-193,9.6194e-29
2.2823,5.0311e-194,8.0004e-29
2.2853,7.2644e-195,6.6522e-29
2.2883,1.0442e-195,5.5298e-29
2.2913,1.4943e-196,4.5956e-29
2.2943,2.1287e-197,3.8183e-29
2.2973,3.019e-198,3.1717e-29
2.3003,4.2624e-199,2.6339e-29
2.3033,5.9911e-200,2.1868e-29
2.3063,8.3831e-201,1.8151e-29
2.3093,1.1678e-201,1.5062e-29
2.3123,1.6194e-202,1.2496e-29
2.3153,2.2357e-203,1.0364e-29
2.3183,3.0727e-204,8.5939e-30
2.3213,4.2042e-205,7.1243e-30
2.3243,5.7266e-206,5.9046e-30
2.3273,7.7654e-207,4.8924e-30
2.3303,1.0483e-207,4.0528e-30
2.3333,1.4088e-208,3.3564e-30
2.3363,1.8848e-209,2.7789e-30
2.3393,2.5104e-210,2.3003e-30
2.3423,3.3286e-211,1.9036e-30
2.3453,4.3938e-212,1.5749e-30
2.3483,5.7739e-213,1.3027e-30
2.3514,7.5535e-214,1.0772e-30
2.3544,9.8374e-215,8.9057e-31
2.3574,1.2755e-215,7.3608e-31
2.3604,1.6463e-216,6.0823e-31
2.3634,2.1154e-217,5.0246e-31
2.3664,2.706e-218,4.1498e-31
2.3694,3.4461e-219,3.4265e-31
2.3724,4.3689e-220,2.8285e-31
2.3754,5.514e-221,2.3343e-31
2.3784,6.9281e-222,1.926e-31
2.3814,8.666e-223,1.5887e-31
2.3844,1.0791e-223,1.3102e-31
2.3874,1.3378e-224,1.0802e-31
2.3904,1.651e-225,8.9034e-32
2.3934,2.0284e-226,7.3368e-32
2.3964,2.4809e-227,6.0444e-32
2.3994,3.0208e-228,4.9784e-32
2.4024,3.6617e-229,4.0994e-32
2.4054,4.4188e-230,3.3747e-32
2.4084,5.3085e-231,2.7775e-32
2.4114,6.3489e-232,2.2854e-32
2.4144,7.5591e-233,1.88e-32
2.4174,8.9598e-234,1.5461e-32
2.4204,1.0572e-234,1.2712e-32
2.4234,1.242e-235,1.0449e-32
2.4264,1.4524e-236,8.5871e-33
2.4294,1.6909e-237,7.0551e-33
2.4324,1.9598e-238,5.7949e-33
2.4354,2.2613e-239,4.7587e-33
2.4384,2.5974e-240,3.9068e-33
2.4414,2.9702e-241,3.2065e-33
2.4444,3.3813e-242,2.6312e-33
2.4474,3.8321e-243,2.1585e-33
2.4505,4.3235e-244,1.7703e-33
2.4535,4.8561e-245,1.4516e-33
2.4565,5.4299e-246,1.1899e-33
2.4595,6.0443e-247,9.752e-34
2.4625,6.6982e-248,7.9902e-34
2.4655,7.3896e-249,6.5451e-34
2.4685,8.1158e-250,5.36e-34
2.4715,8.8736e-251,4.3884e-34
2.4745,9.6587e-252,3.592e-34
2.4775,1.0466e-252,2.9394e-34
2.4805,1.129e-253,2.4048e-34
2.4835,1.2125e-254,1.9669e-34
2.4865,1.2963e-255,1.6083e-34
2.4895,1.3797e-256,1.3148e-34
2.4925,1.4619e-257,1.0746e-34
2.4955,1.5421e-258,8.7806e-35
2.4985,1.6193e-259,7.1728e-35
2.5015,1.6929e-260,5.858e-35
2.5045,1.7618e-261,4.783e-35
2.5075,1.8254e-262,3.9043e-35
2.5105,1.8828e-263,3.1862e-35
2.5135,1.9333e-264,2.5996e-35
2.5165,1.9763e-265,2.1204e-35
2.5195,2.0112e-266,1.7291e-35
2.5225,2.0375e-267,1.4097e-35
2.5255,2.055e-268,1.149e-35
2.5285,2.0633e-269,9.3628e-36
2.5315,2.0624e-270,7.6275e-36
2.5345,2.0523e-271,6.2123e-36
2.5375,2.0331e-272,5.0584e-36
2.5405,2.005e-273,4.1178e-36
2.5435,1.9685e-274,3.3513e-36
2.5465,1.924e-275,2.7267e-36
2.5495,1.8721e-276,2.2181e-36
2.5526,1.8135e-277,1.8038e-36
2.5556,1.7488e-278,1.4666e-36
2.5586,1.6789e-279,1.1921e-36
2.5616,1.6046e-280,9.6873e-37
2.5646,1.5267e-281,7.8703e-37
2.5676,1.446e-282,6.3925e-37
2.5706,1.3635e-283,5.1909e-37
2.5736,1.28e-284,4.2141e-37
2.5766,1.1962e-285,3.4203e-37
2.5796,1.1129e-286,2.7753e-37
2.5826,1.0307e-287,2.2514e-37
2.5856,9.5039e-289,1.8259e-37
2.5886,8.7238e-290,1.4805e-37
2.5916,7.9719e-291,1.2001e-37
2.5946,7.2522e-292,9.7258e-38
2.5976,6.568e-293,7.8799e-38
2.6006,5.9217e-294,6.3828e-38
2.6036,5.3151e-295,5.1689e-38
2.6066,4.7493e-296,4.1848e-38
2.6096,4.2247e-297,3.3872e-38
2.6126,3.7413e-298,2.7409e-38
2.6156,3.2983e-299,2.2174e-38
2.6186,2.8948e-300,1.7935e-38
2.6216,2.5293e-301,1.4502e-38
2.6246,2.2e-302,1.1723e-38
2.6276,1.9051e-303,9.4748e-39
2.6306,1.6423e-304,7.6556e-39
2.6336,1.4094e-305,6.1842e-39
2.6366,1.2042e-306,4.9943e-39
2.6396,1.0242e-307,4.0324e-39
2.6426,8.672e-309,3.2549e-39
2.6456,7.31e-310,2.6267e-39
2.6486,6.1343e-311,2.1192e-39
2.6517,5.1247e-312,1.7093e-39
2.6547,4.2621e-313,1.3784e-39
2.6577,3.5289e-314,1.1113e-39
2.6607,2.9087e-315,8.9566e-40
2.6637,2.3868e-316,7.2172e-40
2.6667,1.9495e-317,5.8141e-40
2.6697,1.5868e-318,4.6826e-40
2.6727,1.2905e-319,3.7704e-40
2.6757,8.4436e-321,3.0351e-40
2.6787,0,2.4426e-40
2.6817,0,1.9653e-40
2.6847,0,1.5809e-40
2.6877,0,1.2713e-40
2.6907,0,1.0221e-40
2.6937,0,8.2159e-41
2.6967,0,6.6022e-41
2.6997,0,5.3041e-41
2.7027,0,4.2602e-41
2.7057,0,3.4209e-41
2.7087,0,2.7463e-41
2.7117,0,2.2041e-41
2.7147,0,1.7686e-41
2.7177,0,1.4188e-41
2.7207,0,1.1378e-41
2.7237,0,9.1231e-42
2.7267,0,7.313e-42
2.7297,0,5.8606e-42
2.7327,0,4.6955e-42
2.7357,0,3.7611e-42
2.7387,0,3.0119e-42
2.7417,0,2.4113e-42
2.7447,0,1.93e-42
2.7477,0,1.5444e-42
2.7508,0,1.2355e-42
2.7538,0,9.8818e-43
2.7568,0,7.9015e-43
2.7598,0,6.3165e-43
2.7628,0,5.0482e-43
2.7658,0,4.0336e-43
2.7688,0,3.2221e-43
2.7718,0,2.5732e-43
2.7748,0,2.0545e-43
2.7778,0,1.6399e-43
2.7808,0,1.3087e-43
2.7838,0,1.0441e-43
2.7868,0,8.3279e-44
2.7898,0,6.6408e-44
2.7928,0,5.2942e-44
2.7958,0,4.2196e-44
2.7988,0,3.3623e-44
2.8018,0,2.6785e-44
2.8048,0,2.1333e-44
2.8078,0,1.6986e-44
2.8108,0,1.3521e-44
2.8138,0,1.0761e-44
2.8168,0,8.5618e-45
2.8198,0,6.8104e-45
2.8228,0,5.416e-45
2.8258,0,4.306e-45
2.8288,0,3.4226e-45
2.8318,0,2.7198e-45
2.8348,0,2.1608e-45
2.8378,0,1.7162e-45
2.8408,0,1.3628e-45
2.8438,0,1.0819e-45
2.8468,0,8.5864e-46
2.8498,0,6.8131e-46
2.8529,0,5.4046e-46
2.8559,0,4.2863e-46
2.8589,0,3.3985e-46
2.8619,0,2.6939e-46
2.8649,0,2.1349e-46
2.8679,0,1.6915e-46
2.8709,0,1.3398e-46
2.8739,0,1.061e-46
2.8769,0,8.3998e-47
2.8799,0,6.6485e-47
2.8829,0,5.261e-47
2.8859,0,4.162e-47
2.8889,0,3.2918e-47
2.8919,0,2.6029e-47
2.8949,0,2.0576e-47
2.8979,0,1.6262e-47
2.9009,0,1.2849e-47
2.9039,0,1.015e-47
2.9069,0,8.0158e-48
2.9099,0,6.3288e-48
2.9129,0,4.9956e-48
2.9159,0,3.9423e-48
2.9189,0,3.1103e-48
2.9219,0,2.4532e-48
2.9249,0,1.9345e-48
2.9279,0,1.5251e-48
2.9309,0,1.2021e-48
2.9339,0,9.4719e-49
2.9369,0,7.4617e-49
2.9399,0,5.8767e-49
2.9429,0,4.6273e-49
2.9459,0,3.6426e-49
2.9489,0,2.8667e-49
2.952,0,2.2555e-49
2.955,0,1.7742e-49
2.958,0,1.3953e-49
2.961,0,1.097e-49
2.964,0,8.6224e-50
2.967,0,6.7757e-50
2.97,0,5.3232e-50
2.973,0,4.181e-50
2.976,0,3.2831e-50
2.979,0,2.5774e-50
2.982,0,2.0229e-50
2.985,0,1.5873e-50
2.988,0,1.2452e-50
2.991,0,9.7653e-51
2.994,0,7.6567e-51
2.997,0,6.0019e-51
3,0,4.7036e-51


==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_25_K_5.csv <==
a,b,c
0,0,0
0.003003,0.0017655,0.0017382
0.006006,0.0070581,0.0069493
0.009009,0.015867,0.015622
0.012012,0.028173,0.027739
0.015015,0.043952,0.043274
0.018018,0.063169,0.062194
0.021021,0.085784,0.084461
0.024024,0.11175,0.11003
0.027027,0.14101,0.13884
0.03003,0.17351,0.17084
0.033033,0.20918,0.20596
0.036036,0.24795,0.24412
0.039039,0.28972,0.28525
0.042042,0.33442,0.32927
0.045045,0.38196,0.37607
0.048048,0.43224,0.42557
0.051051,0.48515,0.47767
0.054054,0.54058,0.53225
0.057057,0.59842,0.58921
0.06006,0.65856,0.64842
0.063063,0.72088,0.70978
0.066066,0.78523,0.77315
0.069069,0.85151,0.8384
0.072072,0.91956,0.90542
0.075075,0.98927,0.97406
0.078078,1.0605,1.0442
0.081081,1.1331,1.1157
0.084084,1.2069,1.1883
0.087087,1.2817,1.2621
0.09009,1.3576,1.3368
0.093093,1.4342,1.4122
0.096096,1.5114,1.4883
0.099099,1.5892,1.5649
0.1021,1.6672,1.6418
0.10511,1.7455,1.7189
0.10811,1.8239,1.7961
0.11111,1.9021,1.8732
0.11411,1.9801,1.9501
0.11712,2.0577,2.0266
0.12012,2.1348,2.1026
0.12312,2.2113,2.178
0.12613,2.2869,2.2526
0.12913,2.3617,2.3263
0.13213,2.4353,2.3989
0.13514,2.5078,2.4705
0.13814,2.579,2.5407
0.14114,2.6488,2.6096
0.14414,2.717,2.6769
0.14715,2.7836,2.7427
0.15015,2.8485,2.8068
0.15315,2.9115,2.869
0.15616,2.9725,2.9294
0.15916,3.0315,2.9878
0.16216,3.0884,3.0441
0.16517,3.1431,3.0982
0.16817,3.1955,3.1501
0.17117,3.2455,3.1998
0.17417,3.2931,3.2471
0.17718,3.3383,3.2919
0.18018,3.3809,3.3343
0.18318,3.421,3.3742
0.18619,3.4585,3.4116
0.18919,3.4933,3.4463
0.19219,3.5254,3.4785
0.1952,3.5548,3.5079
0.1982,3.5814,3.5348
0.2012,3.6054,3.5589
0.2042,3.6266,3.5804
0.20721,3.645,3.5992
0.21021,3.6607,3.6153
0.21321,3.6736,3.6287
0.21622,3.6838,3.6395
0.21922,3.6913,3.6476
0.22222,3.6961,3.6531
0.22523,3.6982,3.6559
0.22823,3.6976,3.6562
0.23123,3.6945,3.6539
0.23423,3.6888,3.6492
0.23724,3.6806,3.6419
0.24024,3.6699,3.6323
0.24324,3.6567,3.6203
0.24625,3.6412,3.6059
0.24925,3.6234,3.5893
0.25225,3.6033,3.5705
0.25526,3.581,3.5495
0.25826,3.5566,3.5264
0.26126,3.5301,3.5013
0.26426,3.5017,3.4743
0.26727,3.4713,3.4454
0.27027,3.439,3.4146
0.27327,3.405,3.3821
0.27628,3.3693,3.348
0.27928,3.3319,3.3122
0.28228,3.293,3.2749
0.28529,3.2527,3.2362
0.28829,3.2109,3.1961
0.29129,3.1679,3.1547
0.29429,3.1236,3.1121
0.2973,3.0782,3.0684
0.3003,3.0317,3.0236
0.3033,2.9842,2.9778
0.30631,2.9359,2.9311
0.30931,2.8867,2.8836
0.31231,2.8367,2.8353
0.31532,2.7861,2.7863
0.31832,2.7348,2.7368
0.32132,2.6831,2.6867
0.32432,2.6309,2.6361
0.32733,2.5783,2.5851
0.33033,2.5254,2.5338
0.33333,2.4723,2.4823
0.33634,2.419,2.4305
0.33934,2.3656,2.3786
0.34234,2.3122,2.3267
0.34535,2.2588,2.2747
0.34835,2.2055,2.2228
0.35135,2.1523,2.171
0.35435,2.0993,2.1193
0.35736,2.0466,2.0679
0.36036,1.9941,2.0167
0.36336,1.9421,1.9658
0.36637,1.8904,1.9152
0.36937,1.8391,1.8651
0.37237,1.7883,1.8154
0.37538,1.7381,1.7662
0.37838,1.6884,1.7175
0.38138,1.6393,1.6693
0.38438,1.5909,1.6217
0.38739,1.5431,1.5747
0.39039,1.496,1.5284
0.39339,1.4497,1.4828
0.3964,1.404,1.4378
0.3994,1.3592,1.3935
0.4024,1.3151,1.35
0.40541,1.2718,1.3073
0.40841,1.2294,1.2653
0.41141,1.1878,1.2241
0.41441,1.147,1.1837
0.41742,1.1071,1.1441
0.42042,1.0681,1.1054
0.42342,1.0299,1.0674
0.42643,0.99267,1.0303
0.42943,0.95629,0.99408
0.43243,0.92081,0.95868
0.43544,0.88621,0.92412
0.43844,0.85251,0.89042
0.44144,0.81969,0.85756
0.44444,0.78777,0.82555
0.44745,0.75673,0.79438
0.45045,0.72656,0.76406
0.45345,0.69726,0.73457
0.45646,0.66883,0.70591
0.45946,0.64126,0.67807
0.46246,0.61453,0.65104
0.46547,0.58864,0.62483
0.46847,0.56357,0.5994
0.47147,0.53931,0.57477
0.47447,0.51586,0.55091
0.47748,0.49319,0.52781
0.48048,0.4713,0.50546
0.48348,0.45017,0.48386
0.48649,0.42978,0.46297
0.48949,0.41013,0.44281
0.49249,0.39119,0.42334
0.4955,0.37295,0.40455
0.4985,0.3554,0.38643
0.5015,0.33851,0.36897
0.5045,0.32228,0.35215
0.50751,0.30668,0.33596
0.51051,0.29169,0.32037
0.51351,0.27732,0.30539
0.51652,0.26352,0.29098
0.51952,0.2503,0.27713
0.52252,0.23763,0.26383
0.52553,0.2255,0.25107
0.52853,0.21388,0.23883
0.53153,0.20277,0.22708
0.53453,0.19215,0.21583
0.53754,0.182,0.20505
0.54054,0.17231,0.19473
0.54354,0.16305,0.18485
0.54655,0.15422,0.1754
0.54955,0.14581,0.16636
0.55255,0.13778,0.15773
0.55556,0.13014,0.14948
0.55856,0.12287,0.14161
0.56156,0.11594,0.13409
0.56456,0.10936,0.12693
0.56757,0.1031,0.12009
0.57057,0.097157,0.11358
0.57357,0.091513,0.10738
0.57658,0.086156,0.10148
0.57958,0.081075,0.095859
0.58258,0.076259,0.090516
0.58559,0.071695,0.085435
0.58859,0.067373,0.080608
0.59159,0.063281,0.076023
0.59459,0.059411,0.07167
0.5976,0.055751,0.067539
0.6006,0.052293,0.06362
0.6036,0.049026,0.059905
0.60661,0.045941,0.056385
0.60961,0.043031,0.05305
0.61261,0.040286,0.049892
0.61562,0.037699,0.046904
0.61862,0.035261,0.044077
0.62162,0.032965,0.041405
0.62462,0.030805,0.038878
0.62763,0.028772,0.036492
0.63063,0.026861,0.034238
0.63363,0.025065,0.032111
0.63664,0.023379,0.030104
0.63964,0.021795,0.028212
0.64264,0.020309,0.026428
0.64565,0.018916,0.024747
0.64865,0.01761,0.023164
0.65165,0.016386,0.021674
0.65465,0.01524,0.020271
0.65766,0.014168,0.018952
0.66066,0.013165,0.017712
0.66366,0.012227,0.016546
0.66667,0.01135,0.015452
0.66967,0.010532,0.014423
0.67267,0.0097673,0.013459
0.67568,0.0090541,0.012553
0.67868,0.0083891,0.011704
0.68168,0.0077692,0.010909
0.68468,0.0071917,0.010163
0.68769,0.0066539,0.0094648
0.69069,0.0061534,0.008811
0.69369,0.0056878,0.0081993
0.6967,0.005255,0.007627
0.6997,0.0048527,0.007092
0.7027,0.0044791,0.0065919
0.70571,0.0041323,0.0061247
0.70871,0.0038104,0.0056885
0.71171,0.003512,0.0052812
0.71471,0.0032354,0.0049013
0.71772,0.0029791,0.0045469
0.72072,0.0027418,0.0042165
0.72372,0.0025221,0.0039086
0.72673,0.002319,0.0036218
0.72973,0.0021311,0.0033548
0.73273,0.0019576,0.0031063
0.73574,0.0017973,0.002875
0.73874,0.0016493,0.00266
0.74174,0.0015127,0.0024601
0.74474,0.0013868,0.0022744
0.74775,0.0012708,0.0021019
0.75075,0.0011638,0.0019417
0.75375,0.0010654,0.001793
0.75676,0.0009748,0.0016551
0.75976,0.00089146,0.0015272
0.76276,0.00081485,0.0014087
0.76577,0.00074445,0.0012989
0.76877,0.0006798,0.0011971
0.77177,0.00062046,0.001103
0.77477,0.00056601,0.0010158
0.77778,0.00051609,0.00093518
0.78078,0.00047034,0.00086063
0.78378,0.00042842,0.00079172
0.78679,0.00039005,0.00072805
0.78979,0.00035494,0.00066925
0.79279,0.00032282,0.00061497
0.7958,0.00029347,0.00056487
0.7988,0.00026664,0.00051866
0.8018,0.00024215,0.00047605
0.8048,0.0002198,0.00043677
0.80781,0.00019941,0.00040059
0.81081,0.00018082,0.00036726
0.81381,0.00016388,0.00033658
0.81682,0.00014845,0.00030835
0.81982,0.0001344,0.00028237
0.82282,0.00012162,0.00025849
0.82583,0.00011001,0.00023654
0.82883,9.9445e-05,0.00021637
0.83183,8.9852e-05,0.00019785
0.83483,8.1143e-05,0.00018084
0.83784,7.324e-05,0.00016524
0.84084,6.6073e-05,0.00015092
0.84384,5.9576e-05,0.00013779
0.84685,5.3691e-05,0.00012576
0.84985,4.8361e-05,0.00011474
0.85285,4.3538e-05,0.00010464
0.85586,3.9176e-05,9.5394e-05
0.85886,3.5232e-05,8.6933e-05
0.86186,3.1669e-05,7.9193e-05
0.86486,2.8451e-05,7.2115e-05
0.86787,2.5547e-05,6.5646e-05
0.87087,2.2927e-05,5.9734e-05
0.87387,2.0565e-05,5.4335e-05
0.87688,1.8437e-05,4.9405e-05
0.87988,1.652e-05,4.4905e-05
0.88288,1.4794e-05,4.08e-05
0.88589,1.3242e-05,3.7057e-05
0.88889,1.1847e-05,3.3644e-05
0.89189,1.0592e-05,3.0535e-05
0.89489,9.4658e-06,2.7702e-05
0.8979,8.4546e-06,2.5123e-05
0.9009,7.5473e-06,2.2776e-05
0.9039,6.7338e-06,2.064e-05
0.90691,6.0047e-06,1.8697e-05
0.90991,5.3517e-06,1.6931e-05
0.91291,4.7671e-06,1.5326e-05
0.91592,4.2441e-06,1.3868e-05
0.91892,3.7764e-06,1.2545e-05
0.92192,3.3584e-06,1.1343e-05
0.92492,2.985e-06,1.0252e-05
0.92793,2.6517e-06,9.2634e-06
0.93093,2.3544e-06,8.3667e-06
0.93393,2.0892e-06,7.554e-06
0.93694,1.8529e-06,6.8177e-06
0.93994,1.6424e-06,6.1509e-06
0.94294,1.455e-06,5.5473e-06
0.94595,1.2882e-06,5.001e-06
0.94895,1.14e-06,4.5069e-06
0.95195,1.0082e-06,4.0601e-06
0.95495,8.9122e-07,3.6562e-06
0.95796,7.8734e-07,3.2913e-06
0.96096,6.9518e-07,2.9617e-06
0.96396,6.1346e-07,2.6642e-06
0.96697,5.4105e-07,2.3956e-06
0.96997,4.7691e-07,2.1533e-06
0.97297,4.2014e-07,1.9348e-06
0.97598,3.6991e-07,1.7379e-06
0.97898,3.2551e-07,1.5604e-06
0.98198,2.8627e-07,1.4005e-06
0.98498,2.5162e-07,1.2566e-06
0.98799,2.2104e-07,1.127e-06
0.99099,1.9406e-07,1.0104e-06
0.99399,1.7028e-07,9.0554e-07
0.997,1.4933e-07,8.1126e-07
1,1.3087e-07,7.2653e-07
1.003,1.1464e-07,6.5042e-07
1.006,1.0036e-07,5.8206e-07
1.009,8.7803e-08,5.2069e-07
1.012,7.6776e-08,4.6563e-07
1.015,6.7094e-08,4.1623e-07
1.018,5.8599e-08,3.7194e-07
1.021,5.1149e-08,3.3224e-07
1.024,4.4621e-08,2.9667e-07
1.027,3.8903e-08,2.648e-07
1.03,3.3897e-08,2.3628e-07
1.033,2.9518e-08,2.1075e-07
1.036,2.569e-08,1.8791e-07
1.039,2.2344e-08,1.6748e-07
1.042,1.9423e-08,1.4922e-07
1.045,1.6874e-08,1.329e-07
1.048,1.465e-08,1.1832e-07
1.0511,1.2712e-08,1.0531e-07
1.0541,1.1024e-08,9.3689e-08
1.0571,9.5539e-09,8.3321e-08
1.0601,8.275e-09,7.4073e-08
1.0631,7.1629e-09,6.5828e-08
1.0661,6.1966e-09,5.8479e-08
1.0691,5.3573e-09,5.1932e-08
1.0721,4.6289e-09,4.61e-08
1.0751,3.9971e-09,4.0909e-08
1.0781,3.4494e-09,3.6289e-08
1.0811,2.9749e-09,3.2179e-08
1.0841,2.5641e-09,2.8524e-08
1.0871,2.2087e-09,2.5275e-08
1.0901,1.9013e-09,2.2388e-08
1.0931,1.6357e-09,1.9823e-08
1.0961,1.4064e-09,1.7546e-08
1.0991,1.2084e-09,1.5525e-08
1.1021,1.0377e-09,1.3731e-08
1.1051,8.905e-10,1.214e-08
1.1081,7.6372e-10,1.073e-08
1.1111,6.5457e-10,9.4801e-09
1.1141,5.6067e-10,8.3728e-09
1.1171,4.7994e-10,7.392e-09
1.1201,4.1057e-10,6.5238e-09
1.1231,3.5101e-10,5.7554e-09
1.1261,2.9989e-10,5.0757e-09
1.1291,2.5606e-10,4.4747e-09
1.1321,2.1849e-10,3.9434e-09
1.1351,1.8631e-10,3.4739e-09
1.1381,1.5877e-10,3.0592e-09
1.1411,1.3522e-10,2.693e-09
1.1441,1.1508e-10,2.3698e-09
1.1471,9.7882e-11,2.0846e-09
1.1502,8.3198e-11,1.8331e-09
1.1532,7.0671e-11,1.6113e-09
1.1562,5.9991e-11,1.4158e-09
1.1592,5.0892e-11,1.2437e-09
1.1622,4.3144e-11,1.092e-09
1.1652,3.6552e-11,9.585e-10
1.1682,3.0947e-11,8.4101e-10
1.1712,2.6184e-11,7.3766e-10
1.1742,2.2139e-11,6.4677e-10
1.1772,1.8707e-11,5.6687e-10
1.1802,1.5796e-11,4.9667e-10
1.1832,1.333e-11,4.35e-10
1.1862,1.1241e-11,3.8085e-10
1.1892,9.4726e-12,3.3332e-10
1.1922,7.9773e-12,2.9161e-10
1.1952,6.7136e-12,2.5504e-10
1.1982,5.6462e-12,2.2296e-10
1.2012,4.7453e-12,1.9486e-10
1.2042,3.9855e-12,1.7023e-10
1.2072,3.345e-12,1.4866e-10
1.2102,2.8056e-12,1.2978e-10
1.2132,2.3515e-12,1.1325e-10
1.2162,1.9696e-12,9.8796e-11
1.2192,1.6486e-12,8.6153e-11
1.2222,1.3789e-12,7.5101e-11
1.2252,1.1526e-12,6.5444e-11
1.2282,9.6272e-13,5.7007e-11
1.2312,8.0358e-13,4.964e-11
1.2342,6.7029e-13,4.321e-11
1.2372,5.5871e-13,3.7599e-11
1.2402,4.6538e-13,3.2704e-11
1.2432,3.8737e-13,2.8437e-11
1.2462,3.2221e-13,2.4717e-11
1.2492,2.6783e-13,2.1477e-11
1.2523,2.2246e-13,1.8654e-11
1.2553,1.8465e-13,1.6196e-11
1.2583,1.5316e-13,1.4058e-11
1.2613,1.2695e-13,1.2197e-11
1.2643,1.0515e-13,1.0578e-11
1.2673,8.7029e-14,9.1716e-12
1.2703,7.1981e-14,7.9489e-12
1.2733,5.9492e-14,6.8868e-12
1.2763,4.9135e-14,5.9644e-12
1.2793,4.0551e-14,5.1637e-12
1.2823,3.3443e-14,4.4689e-12
1.2853,2.7561e-14,3.8662e-12
1.2883,2.2697e-14,3.3435e-12
1.2913,1.8678e-14,2.8905e-12
1.2943,1.536e-14,2.4979e-12
1.2973,1.2621e-14,2.1579e-12
1.3003,1.0364e-14,1.8635e-12
1.3033,8.5038e-15,1.6087e-12
1.3063,6.9725e-15,1.3882e-12
1.3093,5.7127e-15,1.1975e-12
1.3123,4.6771e-15,1.0327e-12
1.3153,3.8264e-15,8.9017e-13
1.3183,3.1281e-15,7.6706e-13
1.3213,2.5553e-15,6.6074e-13
1.3243,2.0859e-15,5.6896e-13
1.3273,1.7014e-15,4.8974e-13
1.3303,1.3868e-15,4.2141e-13
1.3333,1.1295e-15,3.6247e-13
1.3363,9.1924e-16,3.1167e-13
1.3393,7.4756e-16,2.6789e-13
1.3423,6.0749e-16,2.3018e-13
1.3453,4.9329e-16,1.9771e-13
1.3483,4.0025e-16,1.6975e-13
1.3514,3.2452e-16,1.457e-13
1.3544,2.6292e-16,1.2501e-13
1.3574,2.1284e-16,1.0722e-13
1.3604,1.7218e-16,9.1925e-14
1.3634,1.3917e-16,7.8786e-14
1.3664,1.1241e-16,6.75e-14
1.3694,9.0721e-17,5.781e-14
1.3724,7.3162e-17,4.9494e-14
1.3754,5.8956e-17,4.2359e-14
1.3784,4.7472e-17,3.6239e-14
1.3814,3.8195e-17,3.0992e-14
1.3844,3.0707e-17,2.6496e-14
1.3874,2.4668e-17,2.2643e-14
1.3904,1.9801e-17,1.9344e-14
1.3934,1.5882e-17,1.652e-14
1.3964,1.2729e-17,1.4103e-14
1.3994,1.0193e-17,1.2035e-14
1.4024,8.1567e-18,1.0267e-14
1.4054,6.5218e-18,8.755e-15
1.4084,5.2105e-18,7.4633e-15
1.4114,4.1595e-18,6.3598e-15
1.4144,3.3179e-18,5.4176e-15
1.4174,2.6445e-18,4.6133e-15
1.4204,2.1061e-18,3.927e-15
1.4234,1.6759e-18,3.3416e-15
1.4264,1.3326e-18,2.8425e-15
1.4294,1.0587e-18,2.417e-15
1.4324,8.4047e-19,2.0545e-15
1.4354,6.6668e-19,1.7457e-15
1.4384,5.284e-19,1.4828e-15
1.4414,4.1846e-19,1.2591e-15
1.4444,3.3113e-19,1.0687e-15
1.4474,2.6181e-19,9.0679e-16
1.4505,2.0683e-19,7.6913e-16
1.4535,1.6327e-19,6.5213e-16
1.4565,1.2878e-19,5.5274e-16
1.4595,1.0149e-19,4.6832e-16
1.4625,7.9915e-20,3.9666e-16
1.4655,6.2878e-20,3.3584e-16
1.4685,4.9432e-20,2.8424e-16
1.4715,3.8829e-20,2.4049e-16
1.4745,3.0475e-20,2.0339e-16
1.4775,2.3899e-20,1.7196e-16
1.4805,1.8727e-20,1.4533e-16
1.4835,1.4662e-20,1.2279e-16
1.4865,1.1469e-20,1.037e-16
1.4895,8.9646e-21,8.7548e-17
1.4925,7.0011e-21,7.3886e-17
1.4955,5.4631e-21,6.2334e-17
1.4985,4.2594e-21,5.2569e-17
1.5015,3.3181e-21,4.4317e-17
1.5045,2.5827e-21,3.7348e-17
1.5075,2.0086e-21,3.1463e-17
1.5105,1.5608e-21,2.6496e-17
1.5135,1.2118e-21,2.2306e-17
1.5165,9.4004e-22,1.8771e-17
1.5195,7.2861e-22,1.5791e-17
1.5225,5.6426e-22,1.3279e-17
1.5255,4.3661e-22,1.1163e-17
1.5285,3.3755e-22,9.3804e-18
1.5315,2.6074e-22,7.8798e-18
1.5345,2.0124e-22,6.6169e-18
1.5375,1.5519e-22,5.5545e-18
1.5405,1.1957e-22,4.6609e-18
1.5435,9.2047e-23,3.9097e-18
1.5465,7.0799e-23,3.2784e-18
1.5495,5.4409e-23,2.7481e-18
1.5526,4.1777e-23,2.3027e-18
1.5556,3.205e-23,1.9288e-18
1.5586,2.4567e-23,1.6151e-18
1.5616,1.8815e-23,1.3519e-18
1.5646,1.4397e-23,1.1311e-18
1.5676,1.1007e-23,9.4613e-19
1.5706,8.4076e-24,7.911e-19
1.5736,6.4166e-24,6.6123e-19
1.5766,4.8928e-24,5.5248e-19
1.5796,3.7277e-24,4.6146e-19
1.5826,2.8375e-24,3.8529e-19
1.5856,2.158e-24,3.2158e-19
1.5886,1.6398e-24,2.6831e-19
1.5916,1.2449e-24,2.2379e-19
1.5946,9.443e-25,1.8658e-19
1.5976,7.1565e-25,1.5551e-19
1.6006,5.4188e-25,1.2956e-19
1.6036,4.0995e-25,1.0791e-19
1.6066,3.0986e-25,8.9839e-20
1.6096,2.34e-25,7.477e-20
1.6126,1.7656e-25,6.2207e-20
1.6156,1.331e-25,5.1735e-20
1.6186,1.0024e-25,4.3012e-20
1.6216,7.5433e-26,3.5746e-20
1.6246,5.6713e-26,2.9697e-20
1.6276,4.26e-26,2.4663e-20
1.6306,3.1971e-26,2.0475e-20
1.6336,2.3972e-26,1.6992e-20
1.6366,1.7958e-26,1.4097e-20
1.6396,1.3441e-26,1.169e-20
1.6426,1.0051e-26,9.6915e-21
1.6456,7.5094e-27,8.0314e-21
1.6486,5.6053e-27,6.6534e-21
1.6517,4.1803e-27,5.5098e-21
1.6547,3.1147e-27,4.5611e-21
1.6577,2.3186e-27,3.7745e-21
1.6607,1.7245e-27,3.1224e-21
1.6637,1.2814e-27,2.582e-21
1.6667,9.513e-28,2.1344e-21
1.6697,7.0559e-28,1.7638e-21
1.6727,5.2287e-28,1.457e-21
1.6757,3.8712e-28,1.2031e-21
1.6787,2.8634e-28,9.9315e-22
1.6817,2.1161e-28,8.1952e-22
1.6847,1.5624e-28,6.7601e-22
1.6877,1.1525e-28,5.5743e-22
1.6907,8.4937e-29,4.5949e-22
1.6937,6.2539e-29,3.7862e-22
1.6967,4.6005e-29,3.1187e-22
1.6997,3.3811e-29,2.568e-22
1.7027,2.4826e-29,2.1137e-22
1.7057,1.8212e-29,1.7393e-22
1.7087,1.3348e-29,1.4306e-22
1.7117,9.7736e-30,1.1763e-22
1.7147,7.1499e-30,9.6686e-23
1.7177,5.2256e-30,7.9442e-23
1.7207,3.8157e-30,6.5251e-23
1.7237,2.7836e-30,5.3576e-23
1.7267,2.0288e-30,4.3974e-23
1.7297,1.4773e-30,3.608e-23
1.7327,1.0747e-30,2.9593e-23
1.7357,7.8105e-31,2.4263e-23
1.7387,5.6713e-31,1.9886e-23
1.7417,4.1141e-31,1.6293e-23
1.7447,2.9817e-31,1.3345e-23
1.7477,2.159e-31,1.0926e-23
1.7508,1.5618e-31,8.9422e-24
1.7538,1.1287e-31,7.3161e-24
1.7568,8.1495e-32,5.9836e-24
1.7598,5.8786e-32,4.8921e-24
1.7628,4.2365e-32,3.9982e-24
1.7658,3.0502e-32,3.2665e-24
1.7688,2.194e-32,2.6678e-24
1.7718,1.5767e-32,2.178e-24
1.7748,1.132e-32,1.7775e-24
1.7778,8.1191e-33,1.4501e-24
1.7808,5.8179e-33,1.1827e-24
1.7838,4.165e-33,9.6416e-25
1.7868,2.9789e-33,7.8575e-25
1.7898,2.1285e-33,6.4013e-25
1.7928,1.5194e-33,5.2131e-25
1.7958,1.0836e-33,4.244e-25
1.7988,7.7207e-34,3.4537e-25
1.8018,5.4956e-34,2.8097e-25
1.8048,3.9081e-34,2.2849e-25
1.8078,2.7765e-34,1.8575e-25
1.8108,1.9706e-34,1.5095e-25
1.8138,1.3973e-34,1.2262e-25
1.8168,9.8988e-35,9.9579e-26
1.8198,7.0055e-35,8.0836e-26
1.8228,4.9532e-35,6.5598e-26
1.8258,3.4987e-35,5.3214e-26
1.8288,2.4689e-35,4.3152e-26
1.8318,1.7406e-35,3.498e-26
1.8348,1.2259e-35,2.8346e-26
1.8378,8.6259e-36,2.2962e-26
1.8408,6.0636e-36,1.8594e-26
1.8438,4.2582e-36,1.5051e-26
1.8468,2.9875e-36,1.2179e-26
1.8498,2.094e-36,9.8518e-27
1.8529,1.4663e-36,7.9663e-27
1.8559,1.0257e-36,6.4394e-27
1.8589,7.1683e-37,5.2033e-27
1.8619,5.0048e-37,4.203e-27
1.8649,3.4908e-37,3.3938e-27
1.8679,2.4325e-37,2.7394e-27
1.8709,1.6934e-37,2.2104e-27
1.8739,1.1777e-37,1.783e-27
1.8769,8.1822e-38,1.4376e-27
1.8799,5.6792e-38,1.1588e-27
1.8829,3.9381e-38,9.3369e-28
1.8859,2.7281e-38,7.5206e-28
1.8889,1.888e-38,6.0554e-28
1.8919,1.3053e-38,4.874e-28
1.8949,9.0159e-39,3.9216e-28
1.8979,6.2212e-39,3.1543e-28
1.9009,4.2885e-39,2.5361e-28
1.9039,2.9534e-39,2.0384e-28
1.9069,2.0319e-39,1.6378e-28
1.9099,1.3965e-39,1.3155e-28
1.9129,9.5889e-40,1.0562e-28
1.9159,6.5775e-40,8.477e-29
1.9189,4.5074e-40,6.8013e-29
1.9219,3.0857e-40,5.4549e-29
1.9249,2.1104e-40,4.3735e-29
1.9279,1.4419e-40,3.5053e-29
1.9309,9.8417e-41,2.8084e-29
1.9339,6.7109e-41,2.2493e-29
1.9369,4.5715e-41,1.8008e-29
1.9399,3.111e-41,1.4413e-29
1.9429,2.115e-41,1.1531e-29
1.9459,1.4365e-41,9.222e-30
1.9489,9.7465e-42,7.3729e-30
1.952,6.6064e-42,5.8924e-30
1.955,4.4735e-42,4.7076e-30
1.958,3.0262e-42,3.7596e-30
1.961,2.0451e-42,3.0015e-30
1.964,1.3807e-42,2.3954e-30
1.967,9.312e-43,1.911e-30
1.97,6.2741e-43,1.5241e-30
1.973,4.2231e-43,1.215e-30
1.976,2.8397e-43,9.6829e-31
1.979,1.9076e-43,7.714e-31
1.982,1.2801e-43,6.1432e-31
1.985,8.5818e-44,4.8906e-31
1.988,5.7475e-44,3.892e-31
1.991,3.8454e-44,3.0962e-31
1.994,2.5702e-44,2.4622e-31
1.997,1.7161e-44,1.9574e-31
2,1.0471e-44,1.5555e-31

==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_25_K_50.csv <==
a,b,c
0,0,0
0.003003,0.0041654,0.004054
0.006006,0.016646,0.016201
0.009009,0.037396,0.036396
0.012012,0.06634,0.064566
0.015015,0.10337,0.1006
0.018018,0.14835,0.14438
0.021021,0.20111,0.19573
0.024024,0.26147,0.25448
0.027027,0.32919,0.32039
0.03003,0.40404,0.39324
0.033033,0.48574,0.47276
0.036036,0.57399,0.55865
0.039039,0.66848,0.65062
0.042042,0.76886,0.74832
0.045045,0.87477,0.85141
0.048048,0.98584,0.95952
0.051051,1.1017,1.0723
0.054054,1.2218,1.1893
0.057057,1.3459,1.3101
0.06006,1.4735,1.4343
0.063063,1.6042,1.5615
0.066066,1.7374,1.6912
0.069069,1.8728,1.823
0.072072,2.0098,1.9565
0.075075,2.1481,2.0912
0.078078,2.2871,2.2266
0.081081,2.4264,2.3623
0.084084,2.5655,2.4979
0.087087,2.704,2.633
0.09009,2.8415,2.767
0.093093,2.9774,2.8996
0.096096,3.1114,3.0304
0.099099,3.2431,3.159
0.1021,3.3721,3.2849
0.10511,3.4979,3.4079
0.10811,3.6202,3.5275
0.11111,3.7387,3.6434
0.11411,3.853,3.7554
0.11712,3.9629,3.863
0.12012,4.0679,3.9661
0.12312,4.1679,4.0643
0.12613,4.2626,4.1574
0.12913,4.3518,4.2453
0.13213,4.4352,4.3277
0.13514,4.5127,4.4043
0.13814,4.5841,4.4752
0.14114,4.6493,4.5401
0.14414,4.7082,4.599
0.14715,4.7606,4.6517
0.15015,4.8066,4.6982
0.15315,4.8461,4.7384
0.15616,4.879,4.7724
0.15916,4.9054,4.8002
0.16216,4.9253,4.8216
0.16517,4.9387,4.8369
0.16817,4.9456,4.8461
0.17117,4.9463,4.8491
0.17417,4.9408,4.8462
0.17718,4.9291,4.8375
0.18018,4.9115,4.823
0.18318,4.888,4.803
0.18619,4.859,4.7775
0.18919,4.8244,4.7467
0.19219,4.7846,4.7109
0.1952,4.7397,4.6702
0.1982,4.6899,4.6248
0.2012,4.6356,4.5749
0.2042,4.5768,4.5208
0.20721,4.5138,4.4626
0.21021,4.4469,4.4007
0.21321,4.3764,4.3351
0.21622,4.3024,4.2662
0.21922,4.2253,4.1942
0.22222,4.1452,4.1193
0.22523,4.0625,4.0418
0.22823,3.9773,3.9619
0.23123,3.8901,3.8799
0.23423,3.8009,3.7959
0.23724,3.71,3.7103
0.24024,3.6178,3.6231
0.24324,3.5243,3.5348
0.24625,3.43,3.4454
0.24925,3.3349,3.3553
0.25225,3.2393,3.2645
0.25526,3.1434,3.1733
0.25826,3.0475,3.0819
0.26126,2.9517,2.9906
0.26426,2.8561,2.8993
0.26727,2.7611,2.8084
0.27027,2.6667,2.718
0.27327,2.5732,2.6282
0.27628,2.4806,2.5393
0.27928,2.3891,2.4512
0.28228,2.2989,2.3642
0.28529,2.2101,2.2784
0.28829,2.1227,2.1938
0.29129,2.0369,2.1106
0.29429,1.9528,2.0289
0.2973,1.8705,1.9488
0.3003,1.79,1.8703
0.3033,1.7114,1.7935
0.30631,1.6348,1.7184
0.30931,1.5603,1.6452
0.31231,1.4877,1.5738
0.31532,1.4173,1.5043
0.31832,1.349,1.4367
0.32132,1.2828,1.3711
0.32432,1.2188,1.3074
0.32733,1.157,1.2458
0.33033,1.0973,1.1861
0.33333,1.0397,1.1283
0.33634,0.98431,1.0726
0.33934,0.93102,1.0188
0.34234,0.87983,0.96697
0.34535,0.83071,0.91707
0.34835,0.78364,0.86908
0.35135,0.73858,0.82297
0.35435,0.69548,0.77871
0.35736,0.65432,0.73627
0.36036,0.61504,0.69562
0.36336,0.57761,0.65672
0.36637,0.54197,0.61953
0.36937,0.50807,0.58401
0.37237,0.47587,0.55011
0.37538,0.44531,0.51779
0.37838,0.41634,0.48701
0.38138,0.38891,0.45773
0.38438,0.36295,0.42988
0.38739,0.33843,0.40343
0.39039,0.31528,0.37833
0.39339,0.29344,0.35453
0.3964,0.27288,0.33198
0.3994,0.25352,0.31065
0.4024,0.23532,0.29047
0.40541,0.21824,0.2714
0.40841,0.20221,0.25341
0.41141,0.18718,0.23643
0.41441,0.17312,0.22043
0.41742,0.15996,0.20537
0.42042,0.14767,0.1912
0.42342,0.1362,0.17788
0.42643,0.1255,0.16537
0.42943,0.11554,0.15363
0.43243,0.10627,0.14262
0.43544,0.097653,0.1323
0.43844,0.089651,0.12265
0.44144,0.082228,0.11362
0.44444,0.075349,0.10518
0.44745,0.06898,0.097293
0.45045,0.063091,0.089937
0.45345,0.05765,0.08308
0.45646,0.052628,0.076691
0.45946,0.047998,0.070744
0.46246,0.043734,0.065212
0.46547,0.03981,0.060071
0.46847,0.036204,0.055296
0.47147,0.032892,0.050866
0.47447,0.029855,0.046758
0.47748,0.027072,0.042951
0.48048,0.024524,0.039428
0.48348,0.022195,0.036168
0.48649,0.020066,0.033155
0.48949,0.018125,0.030372
0.49249,0.016354,0.027803
0.4955,0.014742,0.025434
0.4985,0.013276,0.023251
0.5015,0.011944,0.02124
0.5045,0.010734,0.01939
0.50751,0.0096373,0.017689
0.51051,0.0086437,0.016127
0.51351,0.0077447,0.014692
0.51652,0.0069321,0.013376
0.51952,0.0061983,0.012169
0.52252,0.0055365,0.011063
0.52553,0.0049402,0.010052
0.52853,0.0044035,0.0091262
0.53153,0.003921,0.0082803
0.53453,0.0034877,0.0075077
0.53754,0.0030989,0.0068026
0.54054,0.0027506,0.0061595
0.54354,0.0024388,0.0055735
0.54655,0.00216,0.0050398
0.54955,0.001911,0.0045541
0.55255,0.0016888,0.0041124
0.55556,0.0014909,0.0037111
0.55856,0.0013147,0.0033467
0.56156,0.001158,0.003016
0.56456,0.0010189,0.0027162
0.56757,0.00089546,0.0024446
0.57057,0.0007861,0.0021986
0.57357,0.00068931,0.0019761
0.57658,0.00060375,0.0017749
0.57958,0.00052819,0.0015931
0.58258,0.00046156,0.0014289
0.58559,0.00040286,0.0012809
0.58859,0.00035122,0.0011474
0.59159,0.00030583,0.0010271
0.59459,0.000266,0.00091884
0.5976,0.00023107,0.00082143
0.6006,0.00020049,0.00073386
0.6036,0.00017375,0.00065519
0.60661,0.00015038,0.00058457
0.60961,0.00013,0.00052121
0.61261,0.00011225,0.00046441
0.61562,9.6794e-05,0.00041352
0.61862,8.3364e-05,0.00036797
0.62162,7.1706e-05,0.00032722
0.62462,6.16e-05,0.00029079
0.62763,5.285e-05,0.00025824
0.63063,4.5284e-05,0.00022918
0.63363,3.8751e-05,0.00020326
0.63664,3.3117e-05,0.00018016
0.63964,2.8264e-05,0.00015957
0.64264,2.4091e-05,0.00014124
0.64565,2.0506e-05,0.00012494
0.64865,1.743e-05,0.00011044
0.65165,1.4796e-05,9.7567e-05
0.65465,1.2543e-05,8.6134e-05
0.65766,1.0618e-05,7.5991e-05
0.66066,8.9755e-06,6.6998e-05
0.66366,7.5766e-06,5.9031e-05
0.66667,6.3866e-06,5.1977e-05
0.66967,5.3757e-06,4.5736e-05
0.67267,4.5183e-06,4.0218e-05
0.67568,3.7921e-06,3.5342e-05
0.67868,3.1779e-06,3.1038e-05
0.68168,2.6592e-06,2.7239e-05
0.68468,2.2219e-06,2.389e-05
0.68769,1.8536e-06,2.0939e-05
0.69069,1.544e-06,1.8341e-05
0.69369,1.2842e-06,1.6054e-05
0.6967,1.0664e-06,1.4044e-05
0.6997,8.8413e-07,1.2277e-05
0.7027,7.3186e-07,1.0725e-05
0.70571,6.0485e-07,9.3638e-06
0.70871,4.9907e-07,8.1698e-06
0.71171,4.1112e-07,7.1234e-06
0.71471,3.381e-07,6.2069e-06
0.71772,2.7759e-07,5.4049e-06
0.72072,2.2753e-07,4.7034e-06
0.72372,1.8618e-07,4.0903e-06
0.72673,1.5208e-07,3.5548e-06
0.72973,1.2401e-07,3.0874e-06
0.73273,1.0094e-07,2.6798e-06
0.73574,8.2022e-08,2.3244e-06
0.73874,6.6528e-08,2.0149e-06
0.74174,5.3863e-08,1.7454e-06
0.74474,4.3529e-08,1.511e-06
0.74775,3.5113e-08,1.3073e-06
0.75075,2.8271e-08,1.1302e-06
0.75375,2.272e-08,9.7657e-07
0.75676,1.8223e-08,8.4323e-07
0.75976,1.4588e-08,7.2764e-07
0.76276,1.1656e-08,6.2748e-07
0.76577,9.2943e-09,5.4076e-07
0.76877,7.3965e-09,4.6572e-07
0.77177,5.8743e-09,4.0084e-07
0.77477,4.6558e-09,3.4477e-07
0.77778,3.6825e-09,2.9636e-07
0.78078,2.9065e-09,2.5458e-07
0.78378,2.2892e-09,2.1855e-07
0.78679,1.7991e-09,1.8749e-07
0.78979,1.4109e-09,1.6075e-07
0.79279,1.1041e-09,1.3773e-07
0.7958,8.6202e-10,1.1793e-07
0.7988,6.7153e-10,1.0092e-07
0.8018,5.2194e-10,8.6299e-08
0.8048,4.0475e-10,7.3751e-08
0.80781,3.1313e-10,6.2987e-08
0.81081,2.4169e-10,5.376e-08
0.81381,1.861e-10,4.5855e-08
0.81682,1.4294e-10,3.9087e-08
0.81982,1.0953e-10,3.3297e-08
0.82282,8.3721e-11,2.8346e-08
0.82583,6.3832e-11,2.4116e-08
0.82883,4.8544e-11,2.0504e-08
0.83183,3.6822e-11,1.7422e-08
0.83483,2.7859e-11,1.4793e-08
0.83784,2.1021e-11,1.2554e-08
0.84084,1.582e-11,1.0646e-08
0.84384,1.1873e-11,9.0225e-09
0.84685,8.8863e-12,7.6417e-09
0.84985,6.6325e-12,6.468e-09
0.85285,4.9364e-12,5.4711e-09
0.85586,3.6636e-12,4.6249e-09
0.85886,2.7111e-12,3.9071e-09
0.86186,2.0004e-12,3.2986e-09
0.86486,1.4716e-12,2.7831e-09
0.86787,1.0793e-12,2.3466e-09
0.87087,7.8921e-13,1.9773e-09
0.87387,5.753e-13,1.6651e-09
0.87688,4.1805e-13,1.4013e-09
0.87988,3.0283e-13,1.1785e-09
0.88288,2.1866e-13,9.9051e-10
0.88589,1.5737e-13,8.3198e-10
0.88889,1.1288e-13,6.9837e-10
0.89189,8.0704e-14,5.8585e-10
0.89489,5.7502e-14,4.9114e-10
0.8979,4.083e-14,4.1148e-10
0.9009,2.8891e-14,3.4452e-10
0.9039,2.0372e-14,2.8827e-10
0.90691,1.4313e-14,2.4106e-10
0.90991,1.002e-14,2.0144e-10
0.91291,6.9885e-15,1.6823e-10
0.91592,4.8562e-15,1.4041e-10
0.91892,3.3618e-15,1.1711e-10
0.92192,2.3184e-15,9.7619e-11
0.92492,1.5927e-15,8.1318e-11
0.92793,1.0899e-15,6.7696e-11
0.93093,7.4281e-16,5.6321e-11
0.93393,5.0424e-16,4.6826e-11
0.93694,3.409e-16,3.8908e-11
0.93994,2.2952e-16,3.2308e-11
0.94294,1.5388e-16,2.6811e-11
0.94595,1.0274e-16,2.2235e-11
0.94895,6.8296e-17,1.8428e-11
0.95195,4.5204e-17,1.5263e-11
0.95495,2.9788e-17,1.2634e-11
0.95796,1.9542e-17,1.0451e-11
0.96096,1.2763e-17,8.6395e-12
0.96396,8.2969e-18,7.1377e-12
0.96697,5.3689e-18,5.8931e-12
0.96997,3.4579e-18,4.8625e-12
0.97297,2.2166e-18,4.0096e-12
0.97598,1.4141e-18,3.3041e-12
0.97898,8.9771e-19,2.7211e-12
0.98198,5.6711e-19,2.2395e-12
0.98498,3.5648e-19,1.842e-12
0.98799,2.2295e-19,1.5141e-12
0.99099,1.3873e-19,1.2438e-12
0.99399,8.588e-20,1.0211e-12
0.997,5.2887e-20,8.377e-13
1,3.2397e-20,6.8683e-13
1.003,1.974e-20,5.6278e-13
1.006,1.1963e-20,4.6084e-13
1.009,7.2103e-21,3.7712e-13
1.012,4.3218e-21,3.0842e-13
1.015,2.5761e-21,2.5207e-13
1.018,1.5269e-21,2.0589e-13
1.021,8.9984e-22,1.6806e-13
1.024,5.2725e-22,1.371e-13
1.027,3.0715e-22,1.1177e-13
1.03,1.7787e-22,9.1062e-14
1.033,1.024e-22,7.4143e-14
1.036,5.8595e-23,6.033e-14
1.039,3.3327e-23,4.906e-14
1.042,1.8839e-23,3.9869e-14
1.045,1.0584e-23,3.238e-14
1.048,5.9089e-24,2.6281e-14
1.0511,3.2781e-24,2.1317e-14
1.0541,1.8071e-24,1.728e-14
1.0571,9.8978e-25,1.3999e-14
1.0601,5.3861e-25,1.1333e-14
1.0631,2.9118e-25,9.1697e-15
1.0661,1.5638e-25,7.4143e-15
1.0691,8.3428e-26,5.9913e-15
1.0721,4.4209e-26,4.8383e-15
1.0751,2.3269e-26,3.9047e-15
1.0781,1.2163e-26,3.1493e-15
1.0811,6.3145e-27,2.5384e-15
1.0841,3.2554e-27,2.0447e-15
1.0871,1.6665e-27,1.646e-15
1.0901,8.4715e-28,1.3242e-15
1.0931,4.2757e-28,1.0647e-15
1.0961,2.1426e-28,8.5546e-16
1.0991,1.0659e-28,6.8692e-16
1.1021,5.2644e-29,5.5124e-16
1.1051,2.581e-29,4.4208e-16
1.1081,1.256e-29,3.5431e-16
1.1111,6.0671e-30,2.8379e-16
1.1141,2.9088e-30,2.2716e-16
1.1171,1.384e-30,1.8172e-16
1.1201,6.5356e-31,1.4527e-16
1.1231,3.0627e-31,1.1607e-16
1.1261,1.4242e-31,9.2672e-17
1.1291,6.5714e-32,7.3947e-17
1.1321,3.0086e-32,5.8968e-17
1.1351,1.3666e-32,4.6994e-17
1.1381,6.159e-33,3.7428e-17
1.1411,2.7537e-33,2.979e-17
1.1441,1.2214e-33,2.3696e-17
1.1471,5.3738e-34,1.8837e-17
1.1502,2.3453e-34,1.4965e-17
1.1532,1.0153e-34,1.1881e-17
1.1562,4.3594e-35,9.4267e-18
1.1592,1.8565e-35,7.4748e-18
1.1622,7.8408e-36,5.9233e-18
1.1652,3.2841e-36,4.6909e-18
1.1682,1.3641e-36,3.7126e-18
1.1712,5.6187e-37,2.9364e-18
1.1742,2.2948e-37,2.3211e-18
1.1772,9.2936e-38,1.8336e-18
1.1802,3.7318e-38,1.4475e-18
1.1832,1.4857e-38,1.142e-18
1.1862,5.8643e-39,9.0045e-19
1.1892,2.2948e-39,7.0953e-19
1.1922,8.9024e-40,5.5874e-19
1.1952,3.4236e-40,4.3972e-19
1.1982,1.3051e-40,3.4583e-19
1.2012,4.932e-41,2.7182e-19
1.2042,1.8473e-41,2.1351e-19
1.2072,6.8585e-42,1.6761e-19
1.2102,2.5237e-42,1.3149e-19
1.2132,9.2042e-43,1.0309e-19
1.2162,3.3268e-43,8.0776e-20
1.2192,1.1917e-43,6.3251e-20
1.2222,4.2305e-44,4.9497e-20
1.2252,1.4883e-44,3.8709e-20
1.2282,5.1882e-45,3.0254e-20
1.2312,1.7922e-45,2.3631e-20
1.2342,6.1346e-46,1.8446e-20
1.2372,2.0806e-46,1.4389e-20
1.2402,6.992e-47,1.1218e-20
1.2432,2.3281e-47,8.7403e-21
1.2462,7.68e-48,6.8054e-21
1.2492,2.5101e-48,5.2956e-21
1.2523,8.1276e-49,4.1181e-21
1.2553,2.6072e-49,3.2005e-21
1.2583,8.2852e-50,2.4858e-21
1.2613,2.6083e-50,1.9294e-21
1.2643,8.1339e-51,1.4967e-21
1.2673,2.5127e-51,1.1603e-21
1.2703,7.6888e-52,8.9889e-22
1.2733,2.3305e-52,6.9597e-22
1.2763,6.9966e-53,5.3852e-22
1.2793,2.0806e-53,4.1643e-22
1.2823,6.1278e-54,3.2181e-22
1.2853,1.7876e-54,2.4854e-22
1.2883,5.1646e-55,1.9183e-22
1.2913,1.4778e-55,1.4797e-22
1.2943,4.1878e-56,1.1406e-22
1.2973,1.1753e-56,8.7873e-23
1.3003,3.2665e-57,6.7653e-23
1.3033,8.9908e-58,5.2054e-23
1.3063,2.4506e-58,4.0026e-23
1.3093,6.6143e-59,3.0758e-23
1.3123,1.7679e-59,2.3621e-23
1.3153,4.6789e-60,1.8129e-23
1.3183,1.2262e-60,1.3905e-23
1.3213,3.182e-61,1.0659e-23
1.3243,8.1761e-62,8.1654e-24
1.3273,2.0801e-62,6.2512e-24
1.3303,5.24e-63,4.7828e-24
1.3333,1.3069e-63,3.657e-24
1.3363,3.2274e-64,2.7945e-24
1.3393,7.8908e-65,2.134e-24
1.3423,1.9101e-65,1.6287e-24
1.3453,4.5776e-66,1.2422e-24
1.3483,1.0861e-66,9.4684e-25
1.3514,2.5512e-67,7.2126e-25
1.3544,5.9326e-68,5.4908e-25
1.3574,1.3658e-68,4.1774e-25
1.3604,3.1126e-69,3.1762e-25
1.3634,7.0224e-70,2.4135e-25
1.3664,1.5684e-70,1.8327e-25
1.3694,3.4676e-71,1.3909e-25
1.3724,7.5891e-72,1.0549e-25
1.3754,1.6442e-72,7.9955e-26
1.3784,3.5259e-73,6.0564e-26
1.3814,7.4848e-74,4.5848e-26
1.3844,1.5727e-74,3.4686e-26
1.3874,3.2711e-75,2.6224e-26
1.3904,6.7343e-76,1.9815e-26
1.3934,1.3723e-76,1.4963e-26
1.3964,2.7678e-77,1.1292e-26
1.3994,5.5255e-78,8.5159e-27
1.4024,1.0918e-78,6.4185e-27
1.4054,2.1352e-79,4.8346e-27
1.4084,4.1331e-80,3.6393e-27
1.4114,7.9181e-81,2.7379e-27
1.4144,1.5013e-81,2.0584e-27
1.4174,2.8174e-82,1.5466e-27
1.4204,5.2327e-83,1.1613e-27
1.4234,9.6184e-84,8.7147e-28
1.4264,1.7497e-84,6.5356e-28
1.4294,3.1502e-85,4.8983e-28
1.4324,5.6128e-86,3.6689e-28
1.4354,9.8972e-87,2.7464e-28
1.4384,1.7271e-87,2.0545e-28
1.4414,2.9826e-88,1.536e-28
1.4444,5.0973e-89,1.1476e-28
1.4474,8.6209e-90,8.569e-29
1.4505,1.4428e-90,6.3943e-29
1.4535,2.3897e-91,4.7686e-29
1.4565,3.9167e-92,3.554e-29
1.4595,6.3525e-93,2.6471e-29
1.4625,1.0196e-93,1.9704e-29
1.4655,1.6193e-94,1.4657e-29
1.4685,2.5448e-95,1.0897e-29
1.4715,3.9576e-96,8.0959e-30
1.4745,6.0902e-97,6.0112e-30
1.4775,9.2739e-98,4.4606e-30
1.4805,1.3974e-98,3.3078e-30
1.4835,2.0834e-99,2.4515e-30
1.4865,3.0736e-100,1.8157e-30
1.4895,4.4868e-101,1.344e-30
1.4925,6.4809e-102,9.9417e-31
1.4955,9.2626e-103,7.3496e-31
1.4985,1.3099e-103,5.43e-31
1.5015,1.8328e-104,4.0092e-31
1.5045,2.5376e-105,2.9583e-31
1.5075,3.4761e-106,2.1816e-31
1.5105,4.7115e-107,1.6077e-31
1.5135,6.3185e-108,1.1841e-31
1.5165,8.3839e-109,8.7157e-32
1.5195,1.1007e-109,6.4112e-32
1.5225,1.4297e-110,4.7131e-32
1.5255,1.8374e-111,3.4626e-32
1.5285,2.3363e-112,2.5423e-32
1.5315,2.9392e-113,1.8654e-32
1.5345,3.6583e-114,1.3679e-32
1.5375,4.5051e-115,1.0025e-32
1.5405,5.4888e-116,7.3421e-33
1.5435,6.6162e-117,5.3739e-33
1.5465,7.8904e-118,3.9309e-33
1.5495,9.3097e-119,2.8736e-33
1.5526,1.0867e-119,2.0994e-33
1.5556,1.255e-120,1.5328e-33
1.5586,1.4339e-121,1.1184e-33
1.5616,1.6208e-122,8.1554e-34
1.5646,1.8125e-123,5.9433e-34
1.5676,2.0053e-124,4.3285e-34
1.5706,2.1948e-125,3.1505e-34
1.5736,2.3765e-126,2.2916e-34
1.5766,2.5458e-127,1.6659e-34
1.5796,2.6979e-128,1.2102e-34
1.5826,2.8285e-129,8.7866e-35
1.5856,2.9337e-130,6.3754e-35
1.5886,3.0101e-131,4.623e-35
1.5916,3.0554e-132,3.3502e-35
1.5946,3.0681e-133,2.4263e-35
1.5976,3.0478e-134,1.7561e-35
1.6006,2.9952e-135,1.2702e-35
1.6036,2.9118e-136,9.1823e-36
1.6066,2.8003e-137,6.6335e-36
1.6096,2.6641e-138,4.7893e-36
1.6126,2.5073e-139,3.4556e-36
1.6156,2.3343e-140,2.4918e-36
1.6186,2.1499e-141,1.7956e-36
1.6216,1.9587e-142,1.2932e-36
1.6246,1.7653e-143,9.3075e-37
1.6276,1.5738e-144,6.6948e-37
1.6306,1.388e-145,4.8125e-37
1.6336,1.2109e-146,3.4573e-37
1.6366,1.045e-147,2.4821e-37
1.6396,8.9211e-149,1.7809e-37
1.6426,7.5336e-150,1.277e-37
1.6456,6.2931e-151,9.1512e-38
1.6486,5.2001e-152,6.5538e-38
1.6517,4.2505e-153,4.6906e-38
1.6547,3.4367e-154,3.3551e-38
1.6577,2.7487e-155,2.3983e-38
1.6607,2.1746e-156,1.7133e-38
1.6637,1.7018e-157,1.2232e-38
1.6667,1.3174e-158,8.7275e-39
1.6697,1.0088e-159,6.2231e-39
1.6727,7.6406e-161,4.4347e-39
1.6757,5.7245e-162,3.1582e-39
1.6787,4.2424e-163,2.2478e-39
1.6817,3.1099e-164,1.5988e-39
1.6847,2.255e-165,1.1365e-39
1.6877,1.6174e-166,8.0736e-40
1.6907,1.1475e-167,5.7319e-40
1.6937,8.0523e-169,4.0669e-40
1.6967,5.5893e-170,2.8837e-40
1.6997,3.8375e-171,2.0435e-40
1.7027,2.6062e-172,1.4472e-40
1.7057,1.7507e-173,1.0242e-40
1.7087,1.1632e-174,7.2446e-41
1.7117,7.6447e-176,5.121e-41
1.7147,4.9695e-177,3.6177e-41
1.7177,3.1953e-178,2.5541e-41
1.7207,2.0322e-179,1.802e-41
1.7237,1.2784e-180,1.2706e-41
1.7267,7.9542e-182,8.954e-42
1.7297,4.8953e-183,6.3058e-42
1.7327,2.9799e-184,4.438e-42
1.7357,1.7942e-185,3.1216e-42
1.7387,1.0685e-186,2.1943e-42
1.7417,6.2938e-188,1.5415e-42
1.7447,3.6668e-189,1.0822e-42
1.7477,2.113e-190,7.5929e-43
1.7508,1.2044e-191,5.324e-43
1.7538,6.7896e-193,3.7308e-43
1.7568,3.7858e-194,2.6128e-43
1.7598,2.0879e-195,1.8286e-43
1.7628,1.1389e-196,1.279e-43
1.7658,6.1446e-198,8.9405e-44
1.7688,3.2789e-199,6.2456e-44
1.7718,1.7306e-200,4.3604e-44
1.7748,9.0341e-202,3.0423e-44
1.7778,4.6645e-203,2.1213e-44
1.7808,2.382e-204,1.4782e-44
1.7838,1.2031e-205,1.0295e-44
1.7868,6.0103e-207,7.1648e-45
1.7898,2.9696e-208,4.9835e-45
1.7928,1.4512e-209,3.4641e-45
1.7958,7.0142e-211,2.4064e-45
1.7988,3.3531e-212,1.6707e-45
1.8018,1.5854e-213,1.1592e-45
1.8048,7.4137e-215,8.0375e-46
1.8078,3.4289e-216,5.5697e-46
1.8108,1.5685e-217,3.8572e-46
1.8138,7.0963e-219,2.6696e-46
1.8168,3.1753e-220,1.8465e-46
1.8198,1.4053e-221,1.2764e-46
1.8228,6.151e-223,8.8172e-47
1.8258,2.6628e-224,6.0873e-47
1.8288,1.1401e-225,4.2e-47
1.8318,4.8279e-227,2.896e-47
1.8348,2.022e-228,1.9956e-47
1.8378,8.3754e-230,1.3743e-47
1.8408,3.4312e-231,9.4589e-48
1.8438,1.3902e-232,6.506e-48
1.8468,5.571e-234,4.4722e-48
1.8498,2.2079e-235,3.0722e-48
1.8529,8.6543e-237,2.1092e-48
1.8559,3.355e-238,1.4472e-48
1.8589,1.2863e-239,9.923e-49
1.8619,4.8776e-241,6.7999e-49
1.8649,1.8292e-242,4.6568e-49
1.8679,6.7846e-244,3.1872e-49
1.8709,2.4888e-245,2.18e-49
1.8739,9.029e-247,1.4902e-49
1.8769,3.2396e-248,1.018e-49
1.8799,1.1496e-249,6.95e-50
1.8829,4.0345e-251,4.7419e-50
1.8859,1.4003e-252,3.2334e-50
1.8889,4.807e-254,2.2034e-50
1.8919,1.6319e-255,1.5006e-50
1.8949,5.4793e-257,1.0213e-50
1.8979,1.8195e-258,6.9466e-51
1.9009,5.9752e-260,4.722e-51
1.9039,1.9407e-261,3.2078e-51
1.9069,6.2337e-263,2.1778e-51
1.9099,1.9803e-264,1.4777e-51
1.9129,6.2216e-266,1.002e-51
1.9159,1.9331e-267,6.7898e-52
1.9189,5.9403e-269,4.5983e-52
1.9219,1.8053e-270,3.1122e-52
1.9249,5.4259e-272,2.1051e-52
1.9279,1.6128e-273,1.423e-52
1.9309,4.7411e-275,9.6129e-53
1.9339,1.3783e-276,6.49e-53
1.9369,3.963e-278,4.3789e-53
1.9399,1.1269e-279,2.9527e-53
1.9429,3.1689e-281,1.9898e-53
1.9459,8.8129e-283,1.34e-53
1.9489,2.4239e-284,9.0191e-54
1.952,6.5933e-286,6.0665e-54
1.955,1.7736e-287,4.078e-54
1.958,4.7185e-289,2.7396e-54
1.961,1.2414e-290,1.8393e-54
1.964,3.2302e-292,1.2341e-54
1.967,8.3121e-294,8.2752e-55
1.97,2.1153e-295,5.5455e-55
1.973,5.3237e-297,3.7139e-55
1.976,1.325e-298,2.4857e-55
1.979,3.2615e-300,1.6627e-55
1.982,7.9394e-302,1.1115e-55
1.985,1.9113e-303,7.4251e-56
1.988,4.5505e-305,4.9573e-56
1.991,1.0714e-306,3.3077e-56
1.994,2.4947e-308,2.2056e-56
1.997,5.7447e-310,1.4698e-56
2,1.1598e-311,9.789e-57
2.003,2.6248e-313,6.5153e-57
2.006,5.8741e-315,4.3338e-57
2.009,1.2999e-316,2.8809e-57
2.012,2.8464e-318,1.9139e-57
2.015,6.4787e-320,1.2707e-57
2.018,0,8.4313e-58
2.021,0,5.5908e-58
2.024,0,3.705e-58
2.027,0,2.4538e-58
2.03,0,1.6241e-58
2.033,0,1.0743e-58
2.036,0,7.1017e-59
2.039,0,4.6917e-59
2.042,0,3.0976e-59
2.045,0,2.0439e-59
2.048,0,1.3478e-59
2.0511,0,8.8821e-60
2.0541,0,5.8498e-60
2.0571,0,3.8503e-60
2.0601,0,2.5327e-60
2.0631,0,1.6649e-60
2.0661,0,1.0938e-60
2.0691,0,7.1816e-61
2.0721,0,4.7123e-61
2.0751,0,3.0901e-61
2.0781,0,2.0251e-61
2.0811,0,1.3263e-61
2.0841,0,8.6811e-62
2.0871,0,5.6786e-62
2.0901,0,3.7122e-62
2.0931,0,2.4253e-62
2.0961,0,1.5835e-62
2.0991,0,1.0333e-62
2.1021,0,6.7379e-63
2.1051,0,4.3911e-63
2.1081,0,2.8599e-63
2.1111,0,1.8615e-63
2.1141,0,1.2109e-63
2.1171,0,7.872e-64
2.1201,0,5.1144e-64
2.1231,0,3.3207e-64
2.1261,0,2.1547e-64
2.1291,0,1.3973e-64
2.1321,0,9.0557e-65
2.1351,0,5.8652e-65
2.1381,0,3.7964e-65
2.1411,0,2.4558e-65
2.1441,0,1.5876e-65
2.1471,0,1.0257e-65
2.1502,0,6.623e-66
2.1532,0,4.2736e-66
2.1562,0,2.756e-66
2.1592,0,1.7762e-66
2.1622,0,1.144e-66
2.1652,0,7.3637e-67
2.1682,0,4.737e-67
2.1712,0,3.0453e-67
2.1742,0,1.9566e-67
2.1772,0,1.2563e-67
2.1802,0,8.0616e-68
2.1832,0,5.1698e-68
2.1862,0,3.3133e-68
2.1892,0,2.1222e-68
2.1922,0,1.3584e-68
2.1952,0,8.69e-69
2.1982,0,5.5556e-69
2.2012,0,3.5496e-69
2.2042,0,2.2665e-69
2.2072,0,1.4463e-69
2.2102,0,9.2236e-70
2.2132,0,5.8785e-70
2.2162,0,3.7443e-70
2.2192,0,2.3834e-70
2.2222,0,1.5162e-70
2.2252,0,9.6396e-71
2.2282,0,6.1247e-71
2.2312,0,3.889e-71
2.2342,0,2.4679e-71
2.2372,0,1.5651e-71
2.2402,0,9.9197e-72
2.2432,0,6.2832e-72
2.2462,0,3.9773e-72
2.2492,0,2.5161e-72
2.2523,0,1.5908e-72
2.2553,0,1.0051e-72
2.2583,0,6.3468e-73
2.2613,0,4.0052e-73
2.2643,0,2.5259e-73
2.2673,0,1.592e-73
2.2703,0,1.0028e-73
2.2733,0,6.3127e-74
2.2763,0,3.9713e-74
2.2793,0,2.4969e-74
2.2823,0,1.5688e-74
2.2853,0,9.8514e-75
2.2883,0,6.1823e-75
2.2913,0,3.8773e-75
2.2943,0,2.4302e-75
2.2973,0,1.5223e-75
2.3003,0,9.5293e-76
2.3033,0,5.9617e-76
2.3063,0,3.7274e-76
2.3093,0,2.329e-76
2.3123,0,1.4544e-76
2.3153,0,9.0763e-77
2.3183,0,5.6607e-77
2.3213,0,3.5283e-77
2.3243,0,2.1978e-77
2.3273,0,1.3682e-77
2.3303,0,8.5121e-78
2.3333,0,5.2925e-78
2.3363,0,3.2886e-78
2.3393,0,2.0422e-78
2.3423,0,1.2674e-78
2.3453,0,7.8605e-79
2.3483,0,4.8722e-79
2.3514,0,3.0181e-79
2.3544,0,1.8684e-79
2.3574,0,1.156e-79
2.3604,0,7.1474e-80
2.3634,0,4.4165e-80
2.3664,0,2.7274e-80
2.3694,0,1.6832e-80
2.3724,0,1.0382e-80
2.3754,0,6.3992e-81
2.3784,0,3.942e-81
2.3814,0,2.4268e-81
2.3844,0,1.4931e-81
2.3874,0,9.1807e-82
2.3904,0,5.6415e-82
2.3934,0,3.4645e-82
2.3964,0,2.1263e-82
2.3994,0,1.3042e-82
2.4024,0,7.9941e-83
2.4054,0,4.8971e-83
2.4084,0,2.9981e-83
2.4114,0,1.8343e-83
2.4144,0,1.1216e-83
2.4174,0,6.8541e-84
2.4204,0,4.1858e-84
2.4234,0,2.5547e-84
2.4264,0,1.5582e-84
2.4294,0,9.4985e-85
2.4324,0,5.7865e-85
2.4354,0,3.5229e-85
2.4384,0,2.1435e-85
2.4414,0,1.3034e-85
2.4444,0,7.9205e-86
2.4474,0,4.8102e-86
2.4505,0,2.9195e-86
2.4535,0,1.7709e-86
2.4565,0,1.0735e-86
2.4595,0,6.5032e-87
2.4625,0,3.9373e-87
2.4655,0,2.3823e-87
2.4685,0,1.4406e-87
2.4715,0,8.7056e-88
2.4745,0,5.2577e-88
2.4775,0,3.1734e-88
2.4805,0,1.9142e-88
2.4835,0,1.1539e-88
2.4865,0,6.9518e-89
2.4895,0,4.1855e-89
2.4925,0,2.5185e-89
2.4955,0,1.5144e-89
2.4985,0,9.1013e-90
2.5015,0,5.4662e-90
2.5045,0,3.2809e-90
2.5075,0,1.9681e-90
2.5105,0,1.1798e-90
2.5135,0,7.0684e-91
2.5165,0,4.2321e-91
2.5195,0,2.5324e-91
2.5225,0,1.5143e-91
2.5255,0,9.0502e-92
2.5285,0,5.4053e-92
2.5315,0,3.2264e-92
2.5345,0,1.9246e-92
2.5375,0,1.1474e-92
2.5405,0,6.8359e-93
2.5435,0,4.0702e-93
2.5465,0,2.422e-93
2.5495,0,1.4403e-93
2.5526,0,8.5599e-94
2.5556,0,5.0841e-94
2.5586,0,3.0178e-94
2.5616,0,1.7902e-94
2.5646,0,1.0613e-94
2.5676,0,6.2882e-95
2.5706,0,3.7233e-95
2.5736,0,2.2033e-95
2.5766,0,1.303e-95
2.5796,0,7.7008e-96
2.5826,0,4.5485e-96
2.5856,0,2.6849e-96
2.5886,0,1.5839e-96
2.5916,0,9.338e-97
2.5946,0,5.5019e-97
2.5976,0,3.2397e-97
2.6006,0,1.9065e-97
2.6036,0,1.1212e-97
2.6066,0,6.5897e-98
2.6096,0,3.8706e-98
2.6126,0,2.2721e-98
2.6156,0,1.3329e-98
2.6186,0,7.8149e-99
2.6216,0,4.5789e-99
2.6246,0,2.6813e-99
2.6276,0,1.5691e-99
2.6306,0,9.1767e-100
2.6336,0,5.3636e-100
2.6366,0,3.133e-100
2.6396,0,1.8289e-100
2.6426,0,1.067e-100
2.6456,0,6.2209e-101
2.6486,0,3.6248e-101
2.6517,0,2.1108e-101
2.6547,0,1.2284e-101
2.6577,0,7.1442e-102
2.6607,0,4.1525e-102
2.6637,0,2.4121e-102
2.6667,0,1.4003e-102
2.6697,0,8.1239e-103
2.6727,0,4.7102e-103
2.6757,0,2.7293e-103
2.6787,0,1.5805e-103
2.6817,0,9.147e-104
2.6847,0,5.2904e-104
2.6877,0,3.0579e-104
2.6907,0,1.7664e-104
2.6937,0,1.0198e-104
2.6967,0,5.8835e-105
2.6997,0,3.3924e-105
2.7027,0,1.9548e-105
2.7057,0,1.1257e-105
2.7087,0,6.4788e-106
2.7117,0,3.7264e-106
2.7147,0,2.142e-106
2.7177,0,1.2305e-106
2.7207,0,7.0641e-107
2.7237,0,4.053e-107
2.7267,0,2.324e-107
2.7297,0,1.3317e-107
2.7327,0,7.6266e-108
2.7357,0,4.3649e-108
2.7387,0,2.4966e-108
2.7417,0,1.4271e-108
2.7447,0,8.1528e-109
2.7477,0,4.6546e-109
2.7508,0,2.6558e-109
2.7538,0,1.5143e-109
2.7568,0,8.6297e-110
2.7598,0,4.9147e-110
2.7628,0,2.7972e-110
2.7658,0,1.5911e-110
2.7688,0,9.0446e-111
2.7718,0,5.1383e-111
2.7748,0,2.9173e-111
2.7778,0,1.6553e-111
2.7808,0,9.3863e-112
2.7838,0,5.3192e-112
2.7868,0,3.0126e-112
2.7898,0,1.7051e-112
2.7928,0,9.645e-113
2.7958,0,5.4524e-113
2.7988,0,3.0804e-113
2.8018,0,1.7392e-113
2.8048,0,9.8135e-114
2.8078,0,5.5339e-114
2.8108,0,3.1187e-114
2.8138,0,1.7565e-114
2.8168,0,9.8867e-115
2.8198,0,5.5615e-115
2.8228,0,3.1265e-115
2.8258,0,1.7565e-115
2.8288,0,9.8625e-116
2.8318,0,5.5342e-116
2.8348,0,3.1035e-116
2.8378,0,1.7393e-116
2.8408,0,9.7417e-117
2.8438,0,5.4529e-117
2.8468,0,3.0503e-117
2.8498,0,1.7053e-117
2.8529,0,9.5277e-118
2.8559,0,5.3199e-118
2.8589,0,2.9686e-118
2.8619,0,1.6555e-118
2.8649,0,9.2268e-119
2.8679,0,5.1392e-119
2.8709,0,2.8607e-119
2.8739,0,1.5914e-119
2.8769,0,8.8476e-120
2.8799,0,4.9158e-120
2.8829,0,2.7296e-120
2.8859,0,1.5147e-120
2.8889,0,8.4005e-121
2.8919,0,4.6559e-121
2.8949,0,2.5789e-121
2.8979,0,1.4276e-121
2.9009,0,7.8977e-122
2.9039,0,4.3664e-122
2.9069,0,2.4126e-122
2.9099,0,1.3322e-122
2.9129,0,7.3519e-123
2.9159,0,4.0547e-123
2.9189,0,2.2348e-123
2.9219,0,1.231e-123
2.9249,0,6.7766e-124
2.9279,0,3.7281e-124
2.9309,0,2.0498e-124
2.9339,0,1.1263e-124
2.9369,0,6.1849e-125
2.9399,0,3.3942e-125
2.9429,0,1.8616e-125
2.9459,0,1.0204e-125
2.9489,0,5.5893e-126
2.952,0,3.0598e-126
2.955,0,1.674e-126
2.958,0,9.1531e-127
2.961,0,5.0015e-127
2.964,0,2.7313e-127
2.967,0,1.4906e-127
2.97,0,8.13e-128
2.973,0,4.4315e-128
2.976,0,2.414e-128
2.979,0,1.3142e-128
2.982,0,7.1503e-129
2.985,0,3.8879e-129
2.988,0,2.1127e-129
2.991,0,1.1473e-129
2.994,0,6.2268e-130
2.997,0,3.3774e-130
3,0,1.8308e-130


==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_3_K_5.csv <==
a,b,c
0,0,0
0.003003,8.1561e-05,7.2268e-05
0.006006,0.00032622,0.00028905
0.009009,0.00073393,0.0006503
0.012012,0.0013046,0.0011559
0.015015,0.002038,0.0018058
0.018018,0.002934,0.0025997
0.021021,0.0039925,0.0035376
0.024024,0.005213,0.004619
0.027027,0.0065954,0.0058439
0.03003,0.0081392,0.0072118
0.033033,0.0098441,0.0087224
0.036036,0.01171,0.010375
0.039039,0.013735,0.01217
0.042042,0.015921,0.014107
0.045045,0.018265,0.016184
0.048048,0.020768,0.018402
0.051051,0.023429,0.02076
0.054054,0.026247,0.023257
0.057057,0.029222,0.025892
0.06006,0.032352,0.028666
0.063063,0.035638,0.031577
0.066066,0.039077,0.034625
0.069069,0.04267,0.037808
0.072072,0.046415,0.041127
0.075075,0.050312,0.04458
0.078078,0.054359,0.048166
0.081081,0.058556,0.051884
0.084084,0.062901,0.055735
0.087087,0.067393,0.059715
0.09009,0.072032,0.063825
0.093093,0.076816,0.068064
0.096096,0.081743,0.07243
0.099099,0.086813,0.076923
0.1021,0.092025,0.081541
0.10511,0.097376,0.086283
0.10811,0.10287,0.091148
0.11111,0.10849,0.096134
0.11411,0.11426,0.10124
0.11712,0.12015,0.10647
0.12012,0.12619,0.11181
0.12312,0.13235,0.11727
0.12613,0.13864,0.12285
0.12913,0.14506,0.12854
0.13213,0.15161,0.13434
0.13514,0.15828,0.14026
0.13814,0.16508,0.14628
0.14114,0.172,0.15241
0.14414,0.17903,0.15865
0.14715,0.18619,0.16499
0.15015,0.19346,0.17144
0.15315,0.20085,0.17799
0.15616,0.20835,0.18463
0.15916,0.21597,0.19138
0.16216,0.22369,0.19823
0.16517,0.23152,0.20517
0.16817,0.23945,0.2122
0.17117,0.24749,0.21932
0.17417,0.25563,0.22654
0.17718,0.26387,0.23384
0.18018,0.2722,0.24124
0.18318,0.28063,0.24871
0.18619,0.28916,0.25627
0.18919,0.29777,0.26391
0.19219,0.30648,0.27163
0.1952,0.31527,0.27943
0.1982,0.32415,0.2873
0.2012,0.33311,0.29525
0.2042,0.34215,0.30326
0.20721,0.35127,0.31135
0.21021,0.36046,0.31951
0.21321,0.36973,0.32773
0.21622,0.37907,0.33602
0.21922,0.38848,0.34437
0.22222,0.39796,0.35278
0.22523,0.4075,0.36124
0.22823,0.4171,0.36977
0.23123,0.42677,0.37835
0.23423,0.43649,0.38698
0.23724,0.44627,0.39566
0.24024,0.4561,0.40438
0.24324,0.46598,0.41316
0.24625,0.47591,0.42198
0.24925,0.48588,0.43084
0.25225,0.4959,0.43974
0.25526,0.50596,0.44867
0.25826,0.51606,0.45765
0.26126,0.5262,0.46665
0.26426,0.53637,0.47569
0.26727,0.54657,0.48476
0.27027,0.5568,0.49386
0.27327,0.56706,0.50298
0.27628,0.57734,0.51212
0.27928,0.58764,0.52129
0.28228,0.59797,0.53047
0.28529,0.60831,0.53967
0.28829,0.61866,0.54889
0.29129,0.62903,0.55812
0.29429,0.63941,0.56736
0.2973,0.64979,0.57661
0.3003,0.66018,0.58586
0.3033,0.67057,0.59512
0.30631,0.68097,0.60438
0.30931,0.69136,0.61365
0.31231,0.70174,0.62291
0.31532,0.71212,0.63217
0.31832,0.72249,0.64142
0.32132,0.73285,0.65066
0.32432,0.74319,0.65989
0.32733,0.75351,0.66912
0.33033,0.76382,0.67832
0.33333,0.77411,0.68752
0.33634,0.78437,0.69669
0.33934,0.79461,0.70585
0.34234,0.80482,0.71498
0.34535,0.81499,0.72409
0.34835,0.82514,0.73317
0.35135,0.83525,0.74223
0.35435,0.84532,0.75126
0.35736,0.85536,0.76025
0.36036,0.86535,0.76922
0.36336,0.87529,0.77814
0.36637,0.8852,0.78703
0.36937,0.89505,0.79589
0.37237,0.90485,0.8047
0.37538,0.9146,0.81346
0.37838,0.9243,0.82219
0.38138,0.93393,0.83087
0.38438,0.94351,0.8395
0.38739,0.95303,0.84808
0.39039,0.96248,0.85661
0.39339,0.97187,0.86509
0.3964,0.9812,0.87351
0.3994,0.99045,0.88187
0.4024,0.99963,0.89018
0.40541,1.0087,0.89843
0.40841,1.0178,0.90662
0.41141,1.0267,0.91474
0.41441,1.0356,0.9228
0.41742,1.0444,0.9308
0.42042,1.0531,0.93873
0.42342,1.0618,0.94658
0.42643,1.0703,0.95437
0.42943,1.0788,0.96209
0.43243,1.0871,0.96973
0.43544,1.0954,0.9773
0.43844,1.1036,0.98479
0.44144,1.1117,0.99221
0.44444,1.1197,0.99955
0.44745,1.1276,1.0068
0.45045,1.1354,1.014
0.45345,1.1431,1.0211
0.45646,1.1507,1.0281
0.45946,1.1581,1.035
0.46246,1.1655,1.0418
0.46547,1.1728,1.0486
0.46847,1.18,1.0553
0.47147,1.187,1.0618
0.47447,1.194,1.0683
0.47748,1.2008,1.0747
0.48048,1.2076,1.081
0.48348,1.2142,1.0872
0.48649,1.2207,1.0933
0.48949,1.227,1.0993
0.49249,1.2333,1.1053
0.4955,1.2395,1.1111
0.4985,1.2455,1.1168
0.5015,1.2514,1.1224
0.5045,1.2572,1.1279
0.50751,1.2628,1.1334
0.51051,1.2684,1.1387
0.51351,1.2738,1.1439
0.51652,1.2791,1.149
0.51952,1.2842,1.154
0.52252,1.2892,1.1589
0.52553,1.2942,1.1637
0.52853,1.2989,1.1684
0.53153,1.3036,1.173
0.53453,1.3081,1.1775
0.53754,1.3125,1.1819
0.54054,1.3167,1.1862
0.54354,1.3209,1.1903
0.54655,1.3248,1.1944
0.54955,1.3287,1.1983
0.55255,1.3324,1.2022
0.55556,1.336,1.2059
0.55856,1.3395,1.2095
0.56156,1.3428,1.213
0.56456,1.346,1.2164
0.56757,1.349,1.2197
0.57057,1.352,1.2229
0.57357,1.3547,1.2259
0.57658,1.3574,1.2289
0.57958,1.3599,1.2317
0.58258,1.3623,1.2344
0.58559,1.3645,1.2371
0.58859,1.3666,1.2396
0.59159,1.3686,1.242
0.59459,1.3704,1.2442
0.5976,1.3721,1.2464
0.6006,1.3737,1.2485
0.6036,1.3751,1.2504
0.60661,1.3764,1.2522
0.60961,1.3776,1.254
0.61261,1.3786,1.2556
0.61562,1.3795,1.2571
0.61862,1.3802,1.2585
0.62162,1.3808,1.2598
0.62462,1.3813,1.2609
0.62763,1.3816,1.262
0.63063,1.3819,1.2629
0.63363,1.3819,1.2638
0.63664,1.3819,1.2645
0.63964,1.3817,1.2651
0.64264,1.3814,1.2656
0.64565,1.3809,1.266
0.64865,1.3804,1.2663
0.65165,1.3796,1.2665
0.65465,1.3788,1.2666
0.65766,1.3778,1.2666
0.66066,1.3767,1.2665
0.66366,1.3755,1.2662
0.66667,1.3742,1.2659
0.66967,1.3727,1.2654
0.67267,1.3711,1.2649
0.67568,1.3694,1.2642
0.67868,1.3675,1.2635
0.68168,1.3656,1.2626
0.68468,1.3635,1.2617
0.68769,1.3613,1.2606
0.69069,1.3589,1.2594
0.69369,1.3565,1.2582
0.6967,1.3539,1.2568
0.6997,1.3512,1.2554
0.7027,1.3484,1.2538
0.70571,1.3455,1.2522
0.70871,1.3425,1.2504
0.71171,1.3393,1.2486
0.71471,1.3361,1.2467
0.71772,1.3327,1.2446
0.72072,1.3292,1.2425
0.72372,1.3256,1.2403
0.72673,1.3219,1.238
0.72973,1.3181,1.2356
0.73273,1.3142,1.2331
0.73574,1.3102,1.2306
0.73874,1.3061,1.2279
0.74174,1.3019,1.2252
0.74474,1.2976,1.2223
0.74775,1.2932,1.2194
0.75075,1.2887,1.2164
0.75375,1.2841,1.2134
0.75676,1.2794,1.2102
0.75976,1.2746,1.207
0.76276,1.2697,1.2036
0.76577,1.2647,1.2002
0.76877,1.2596,1.1968
0.77177,1.2545,1.1932
0.77477,1.2493,1.1896
0.77778,1.2439,1.1859
0.78078,1.2385,1.1821
0.78378,1.233,1.1783
0.78679,1.2275,1.1744
0.78979,1.2218,1.1704
0.79279,1.2161,1.1663
0.7958,1.2103,1.1622
0.7988,1.2044,1.158
0.8018,1.1984,1.1537
0.8048,1.1924,1.1494
0.80781,1.1863,1.145
0.81081,1.1801,1.1406
0.81381,1.1739,1.1361
0.81682,1.1676,1.1315
0.81982,1.1612,1.1269
0.82282,1.1548,1.1222
0.82583,1.1483,1.1174
0.82883,1.1417,1.1126
0.83183,1.1351,1.1078
0.83483,1.1285,1.1029
0.83784,1.1217,1.0979
0.84084,1.115,1.0929
0.84384,1.1081,1.0878
0.84685,1.1013,1.0827
0.84985,1.0943,1.0776
0.85285,1.0873,1.0723
0.85586,1.0803,1.0671
0.85886,1.0732,1.0618
0.86186,1.0661,1.0564
0.86486,1.059,1.0511
0.86787,1.0518,1.0456
0.87087,1.0445,1.0402
0.87387,1.0373,1.0347
0.87688,1.03,1.0291
0.87988,1.0226,1.0235
0.88288,1.0152,1.0179
0.88589,1.0078,1.0122
0.88889,1.0004,1.0066
0.89189,0.99291,1.0008
0.89489,0.98542,0.99507
0.8979,0.9779,0.98929
0.9009,0.97035,0.98347
0.9039,0.96278,0.97763
0.90691,0.95519,0.97176
0.90991,0.94759,0.96586
0.91291,0.93996,0.95994
0.91592,0.93231,0.95399
0.91892,0.92465,0.94802
0.92192,0.91698,0.94203
0.92492,0.90929,0.93601
0.92793,0.90159,0.92998
0.93093,0.89389,0.92392
0.93393,0.88617,0.91785
0.93694,0.87844,0.91176
0.93994,0.87071,0.90566
0.94294,0.86298,0.89954
0.94595,0.85524,0.8934
0.94895,0.8475,0.88725
0.95195,0.83976,0.88109
0.95495,0.83201,0.87492
0.95796,0.82427,0.86874
0.96096,0.81654,0.86255
0.96396,0.80881,0.85635
0.96697,0.80108,0.85014
0.96997,0.79336,0.84392
0.97297,0.78565,0.8377
0.97598,0.77794,0.83148
0.97898,0.77025,0.82525
0.98198,0.76257,0.81902
0.98498,0.7549,0.81278
0.98799,0.74724,0.80654
0.99099,0.7396,0.80031
0.99399,0.73198,0.79407
0.997,0.72437,0.78784
1,0.71678,0.7816
1.003,0.70921,0.77537
1.006,0.70166,0.76914
1.009,0.69413,0.76292
1.012,0.68662,0.7567
1.015,0.67914,0.75049
1.018,0.67167,0.74429
1.021,0.66424,0.73809
1.024,0.65683,0.7319
1.027,0.64945,0.72572
1.03,0.64209,0.71955
1.033,0.63477,0.71339
1.036,0.62747,0.70724
1.039,0.6202,0.70111
1.042,0.61297,0.69498
1.045,0.60577,0.68887
1.048,0.5986,0.68277
1.0511,0.59146,0.67669
1.0541,0.58436,0.67062
1.0571,0.57729,0.66457
1.0601,0.57026,0.65853
1.0631,0.56327,0.65251
1.0661,0.55631,0.64651
1.0691,0.5494,0.64053
1.0721,0.54252,0.63456
1.0751,0.53568,0.62862
1.0781,0.52888,0.62269
1.0811,0.52212,0.61679
1.0841,0.5154,0.6109
1.0871,0.50873,0.60504
1.0901,0.50209,0.5992
1.0931,0.4955,0.59338
1.0961,0.48895,0.58758
1.0991,0.48245,0.58181
1.1021,0.47599,0.57606
1.1051,0.46958,0.57034
1.1081,0.46321,0.56464
1.1111,0.45689,0.55897
1.1141,0.45061,0.55332
1.1171,0.44438,0.5477
1.1201,0.4382,0.5421
1.1231,0.43207,0.53653
1.1261,0.42598,0.53099
1.1291,0.41994,0.52548
1.1321,0.41396,0.51999
1.1351,0.40801,0.51454
1.1381,0.40212,0.50911
1.1411,0.39628,0.50371
1.1441,0.39049,0.49834
1.1471,0.38475,0.493
1.1502,0.37906,0.48769
1.1532,0.37342,0.48241
1.1562,0.36783,0.47716
1.1592,0.36229,0.47194
1.1622,0.3568,0.46676
1.1652,0.35136,0.4616
1.1682,0.34598,0.45648
1.1712,0.34064,0.45139
1.1742,0.33536,0.44633
1.1772,0.33013,0.4413
1.1802,0.32495,0.43631
1.1832,0.31982,0.43135
1.1862,0.31475,0.42642
1.1892,0.30973,0.42152
1.1922,0.30476,0.41666
1.1952,0.29984,0.41183
1.1982,0.29497,0.40704
1.2012,0.29016,0.40228
1.2042,0.2854,0.39755
1.2072,0.28069,0.39286
1.2102,0.27603,0.3882
1.2132,0.27143,0.38357
1.2162,0.26687,0.37899
1.2192,0.26237,0.37443
1.2222,0.25792,0.36991
1.2252,0.25353,0.36543
1.2282,0.24918,0.36098
1.2312,0.24489,0.35656
1.2342,0.24064,0.35218
1.2372,0.23645,0.34783
1.2402,0.23231,0.34352
1.2432,0.22822,0.33925
1.2462,0.22418,0.33501
1.2492,0.2202,0.33081
1.2523,0.21626,0.32664
1.2553,0.21237,0.3225
1.2583,0.20853,0.3184
1.2613,0.20475,0.31434
1.2643,0.20101,0.31031
1.2673,0.19732,0.30632
1.2703,0.19368,0.30236
1.2733,0.19009,0.29844
1.2763,0.18655,0.29455
1.2793,0.18306,0.2907
1.2823,0.17961,0.28689
1.2853,0.17621,0.28311
1.2883,0.17286,0.27936
1.2913,0.16956,0.27565
1.2943,0.16631,0.27197
1.2973,0.1631,0.26833
1.3003,0.15993,0.26472
1.3033,0.15682,0.26115
1.3063,0.15375,0.25761
1.3093,0.15072,0.25411
1.3123,0.14774,0.25064
1.3153,0.14481,0.24721
1.3183,0.14192,0.24381
1.3213,0.13907,0.24044
1.3243,0.13627,0.23711
1.3273,0.13351,0.23382
1.3303,0.13079,0.23055
1.3333,0.12812,0.22732
1.3363,0.12548,0.22413
1.3393,0.12289,0.22096
1.3423,0.12034,0.21783
1.3453,0.11784,0.21474
1.3483,0.11537,0.21167
1.3514,0.11294,0.20864
1.3544,0.11056,0.20564
1.3574,0.10821,0.20268
1.3604,0.1059,0.19975
1.3634,0.10363,0.19685
1.3664,0.1014,0.19398
1.3694,0.099212,0.19114
1.3724,0.097057,0.18834
1.3754,0.09494,0.18556
1.3784,0.092859,0.18282
1.3814,0.090815,0.18011
1.3844,0.088806,0.17743
1.3874,0.086833,0.17478
1.3904,0.084896,0.17216
1.3934,0.082993,0.16958
1.3964,0.081125,0.16702
1.3994,0.07929,0.16449
1.4024,0.077489,0.162
1.4054,0.075721,0.15953
1.4084,0.073986,0.15709
1.4114,0.072283,0.15468
1.4144,0.070612,0.1523
1.4174,0.068973,0.14995
1.4204,0.067365,0.14763
1.4234,0.065787,0.14534
1.4264,0.06424,0.14307
1.4294,0.062722,0.14084
1.4324,0.061234,0.13863
1.4354,0.059776,0.13645
1.4384,0.058345,0.13429
1.4414,0.056943,0.13217
1.4444,0.055569,0.13007
1.4474,0.054223,0.128
1.4505,0.052903,0.12595
1.4535,0.05161,0.12393
1.4565,0.050344,0.12194
1.4595,0.049103,0.11997
1.4625,0.047888,0.11803
1.4655,0.046698,0.11611
1.4685,0.045533,0.11422
1.4715,0.044392,0.11236
1.4745,0.043275,0.11052
1.4775,0.042182,0.1087
1.4805,0.041112,0.10691
1.4835,0.040065,0.10515
1.4865,0.03904,0.1034
1.4895,0.038038,0.10168
1.4925,0.037057,0.099988
1.4955,0.036097,0.098316
1.4985,0.035159,0.096667
1.5015,0.034242,0.095041
1.5045,0.033344,0.093437
1.5075,0.032467,0.091856
1.5105,0.03161,0.090297
1.5135,0.030772,0.088761
1.5165,0.029952,0.087246
1.5195,0.029152,0.085752
1.5225,0.02837,0.08428
1.5255,0.027605,0.08283
1.5285,0.026859,0.0814
1.5315,0.026129,0.079991
1.5345,0.025417,0.078602
1.5375,0.024722,0.077233
1.5405,0.024043,0.075885
1.5435,0.02338,0.074557
1.5465,0.022732,0.073248
1.5495,0.022101,0.071958
1.5526,0.021484,0.070688
1.5556,0.020882,0.069437
1.5586,0.020295,0.068204
1.5616,0.019723,0.06699
1.5646,0.019164,0.065795
1.5676,0.018619,0.064617
1.5706,0.018088,0.063458
1.5736,0.01757,0.062316
1.5766,0.017064,0.061192
1.5796,0.016572,0.060085
1.5826,0.016092,0.058995
1.5856,0.015624,0.057922
1.5886,0.015168,0.056866
1.5916,0.014723,0.055826
1.5946,0.01429,0.054803
1.5976,0.013868,0.053796
1.6006,0.013458,0.052804
1.6036,0.013058,0.051829
1.6066,0.012668,0.050869
1.6096,0.012288,0.049924
1.6126,0.011919,0.048995
1.6156,0.011559,0.04808
1.6186,0.011209,0.04718
1.6216,0.010869,0.046295
1.6246,0.010537,0.045424
1.6276,0.010215,0.044567
1.6306,0.009901,0.043725
1.6336,0.0095958,0.042896
1.6366,0.0092989,0.042081
1.6396,0.0090101,0.041279
1.6426,0.0087294,0.040491
1.6456,0.0084564,0.039716
1.6486,0.0081911,0.038953
1.6517,0.0079331,0.038204
1.6547,0.0076824,0.037467
1.6577,0.0074388,0.036743
1.6607,0.007202,0.03603
1.6637,0.006972,0.03533
1.6667,0.0067486,0.034642
1.6697,0.0065316,0.033966
1.6727,0.0063208,0.033301
1.6757,0.0061161,0.032647
1.6787,0.0059174,0.032005
1.6817,0.0057245,0.031374
1.6847,0.0055372,0.030754
1.6877,0.0053554,0.030145
1.6907,0.005179,0.029546
1.6937,0.0050078,0.028958
1.6967,0.0048418,0.02838
1.6997,0.0046806,0.027813
1.7027,0.0045243,0.027255
1.7057,0.0043728,0.026707
1.7087,0.0042258,0.026169
1.7117,0.0040833,0.025641
1.7147,0.0039451,0.025122
1.7177,0.0038111,0.024613
1.7207,0.0036813,0.024112
1.7237,0.0035555,0.023621
1.7267,0.0034336,0.023138
1.7297,0.0033154,0.022665
1.7327,0.003201,0.0222
1.7357,0.0030901,0.021743
1.7387,0.0029827,0.021295
1.7417,0.0028788,0.020855
1.7447,0.0027781,0.020423
1.7477,0.0026806,0.019999
1.7508,0.0025863,0.019583
1.7538,0.0024949,0.019175
1.7568,0.0024065,0.018774
1.7598,0.002321,0.018381
1.7628,0.0022382,0.017995
1.7658,0.0021582,0.017617
1.7688,0.0020807,0.017245
1.7718,0.0020058,0.016881
1.7748,0.0019334,0.016524
1.7778,0.0018633,0.016173
1.7808,0.0017956,0.015829
1.7838,0.0017301,0.015492
1.7868,0.0016669,0.015161
1.7898,0.0016057,0.014836
1.7928,0.0015466,0.014518
1.7958,0.0014895,0.014206
1.7988,0.0014343,0.0139
1.8018,0.001381,0.013599
1.8048,0.0013296,0.013305
1.8078,0.0012799,0.013016
1.8108,0.0012319,0.012734
1.8138,0.0011856,0.012456
1.8168,0.0011408,0.012184
1.8198,0.0010977,0.011918
1.8228,0.001056,0.011657
1.8258,0.0010158,0.011401
1.8288,0.00097699,0.01115
1.8318,0.00093956,0.010904
1.8348,0.00090346,0.010663
1.8378,0.00086864,0.010426
1.8408,0.00083506,0.010195
1.8438,0.00080268,0.0099682
1.8468,0.00077147,0.009746
1.8498,0.00074138,0.0095283
1.8529,0.00071237,0.0093151
1.8559,0.00068442,0.0091061
1.8589,0.00065749,0.0089015
1.8619,0.00063153,0.008701
1.8649,0.00060653,0.0085047
1.8679,0.00058245,0.0083123
1.8709,0.00055925,0.008124
1.8739,0.00053692,0.0079395
1.8769,0.00051541,0.0077589
1.8799,0.00049471,0.007582
1.8829,0.00047477,0.0074088
1.8859,0.00045559,0.0072392
1.8889,0.00043713,0.0070732
1.8919,0.00041936,0.0069106
1.8949,0.00040227,0.0067515
1.8979,0.00038582,0.0065957
1.9009,0.00037001,0.0064432
1.9039,0.00035479,0.006294
1.9069,0.00034017,0.0061479
1.9099,0.0003261,0.0060049
1.9129,0.00031258,0.005865
1.9159,0.00029958,0.005728
1.9189,0.00028709,0.005594
1.9219,0.00027508,0.0054629
1.9249,0.00026354,0.0053346
1.9279,0.00025246,0.0052091
1.9309,0.00024181,0.0050863
1.9339,0.00023159,0.0049661
1.9369,0.00022176,0.0048486
1.9399,0.00021233,0.0047336
1.9429,0.00020328,0.0046211
1.9459,0.00019458,0.0045111
1.9489,0.00018624,0.0044035
1.952,0.00017823,0.0042983
1.955,0.00017055,0.0041954
1.958,0.00016317,0.0040947
1.961,0.0001561,0.0039963
1.964,0.00014931,0.0039001
1.967,0.0001428,0.003806
1.97,0.00013656,0.003714
1.973,0.00013057,0.0036241
1.976,0.00012483,0.0035362
1.979,0.00011933,0.0034502
1.982,0.00011406,0.0033662
1.985,0.000109,0.0032841
1.988,0.00010416,0.0032038
1.991,9.9521e-05,0.0031253
1.994,9.5076e-05,0.0030487
1.997,9.0818e-05,0.0029737
2,8.5817e-05,0.0029005

==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_3_K_50.csv <==
a,b,c
0,0,0
0.003003,0.00021202,0.00016857
0.006006,0.00084798,0.0006742
0.009009,0.0019076,0.0015167
0.012012,0.0033904,0.0026956
0.015015,0.0052957,0.0042105
0.018018,0.0076228,0.0060606
0.021021,0.01037,0.0082452
0.024024,0.013538,0.010763
0.027027,0.017123,0.013614
0.03003,0.021124,0.016795
0.033033,0.025541,0.020307
0.036036,0.03037,0.024146
0.039039,0.035609,0.028312
0.042042,0.041257,0.032802
0.045045,0.047311,0.037615
0.048048,0.053768,0.042749
0.051051,0.060625,0.048201
0.054054,0.067879,0.053969
0.057057,0.075527,0.06005
0.06006,0.083566,0.066441
0.063063,0.091992,0.073141
0.066066,0.1008,0.080145
0.069069,0.10999,0.087451
0.072072,0.11955,0.095056
0.075075,0.12949,0.10296
0.078078,0.13979,0.11115
0.081081,0.15046,0.11963
0.084084,0.16148,0.12839
0.087087,0.17285,0.13744
0.09009,0.18457,0.14676
0.093093,0.19664,0.15635
0.096096,0.20904,0.16622
0.099099,0.22178,0.17634
0.1021,0.23484,0.18673
0.10511,0.24822,0.19737
0.10811,0.26191,0.20827
0.11111,0.27591,0.2194
0.11411,0.29022,0.23078
0.11712,0.30482,0.2424
0.12012,0.31972,0.25425
0.12312,0.33489,0.26632
0.12613,0.35034,0.27862
0.12913,0.36606,0.29113
0.13213,0.38205,0.30385
0.13514,0.39829,0.31677
0.13814,0.41478,0.3299
0.14114,0.43151,0.34322
0.14414,0.44848,0.35672
0.14715,0.46567,0.37041
0.15015,0.48308,0.38428
0.15315,0.50071,0.39832
0.15616,0.51854,0.41252
0.15916,0.53656,0.42688
0.16216,0.55478,0.44139
0.16517,0.57317,0.45605
0.16817,0.59174,0.47085
0.17117,0.61047,0.48579
0.17417,0.62936,0.50085
0.17718,0.6484,0.51604
0.18018,0.66758,0.53134
0.18318,0.68689,0.54675
0.18619,0.70633,0.56227
0.18919,0.72588,0.57788
0.19219,0.74554,0.59358
0.1952,0.7653,0.60936
0.1982,0.78515,0.62523
0.2012,0.80508,0.64116
0.2042,0.82508,0.65716
0.20721,0.84515,0.67322
0.21021,0.86527,0.68932
0.21321,0.88545,0.70548
0.21622,0.90566,0.72167
0.21922,0.9259,0.7379
0.22222,0.94616,0.75415
0.22523,0.96644,0.77042
0.22823,0.98673,0.7867
0.23123,1.007,0.80299
0.23423,1.0273,0.81928
0.23724,1.0475,0.83557
0.24024,1.0677,0.85184
0.24324,1.0879,0.86809
0.24625,1.1081,0.88432
0.24925,1.1281,0.90052
0.25225,1.1482,0.91668
0.25526,1.1681,0.9328
0.25826,1.188,0.94887
0.26126,1.2077,0.96488
0.26426,1.2274,0.98083
0.26727,1.247,0.99671
0.27027,1.2665,1.0125
0.27327,1.2858,1.0283
0.27628,1.305,1.0439
0.27928,1.3241,1.0595
0.28228,1.3431,1.0749
0.28529,1.3619,1.0903
0.28829,1.3805,1.1055
0.29129,1.399,1.1207
0.29429,1.4173,1.1357
0.2973,1.4354,1.1506
0.3003,1.4533,1.1654
0.3033,1.471,1.18
0.30631,1.4886,1.1945
0.30931,1.5059,1.2088
0.31231,1.523,1.223
0.31532,1.5399,1.2371
0.31832,1.5565,1.251
0.32132,1.5729,1.2647
0.32432,1.5891,1.2783
0.32733,1.605,1.2917
0.33033,1.6207,1.3049
0.33333,1.6361,1.3179
0.33634,1.6512,1.3308
0.33934,1.6661,1.3434
0.34234,1.6807,1.3559
0.34535,1.695,1.3682
0.34835,1.709,1.3803
0.35135,1.7228,1.3921
0.35435,1.7362,1.4038
0.35736,1.7493,1.4153
0.36036,1.7621,1.4265
0.36336,1.7746,1.4375
0.36637,1.7868,1.4483
0.36937,1.7987,1.4589
0.37237,1.8102,1.4693
0.37538,1.8214,1.4794
0.37838,1.8323,1.4893
0.38138,1.8428,1.499
0.38438,1.853,1.5084
0.38739,1.8629,1.5176
0.39039,1.8724,1.5266
0.39339,1.8815,1.5353
0.3964,1.8903,1.5437
0.3994,1.8988,1.552
0.4024,1.9069,1.5599
0.40541,1.9146,1.5677
0.40841,1.9219,1.5751
0.41141,1.9289,1.5823
0.41441,1.9355,1.5893
0.41742,1.9418,1.596
0.42042,1.9477,1.6025
0.42342,1.9532,1.6087
0.42643,1.9583,1.6146
0.42943,1.9631,1.6203
0.43243,1.9674,1.6257
0.43544,1.9714,1.6309
0.43844,1.9751,1.6358
0.44144,1.9783,1.6404
0.44444,1.9812,1.6448
0.44745,1.9837,1.6489
0.45045,1.9858,1.6528
0.45345,1.9875,1.6564
0.45646,1.9889,1.6597
0.45946,1.9898,1.6628
0.46246,1.9904,1.6657
0.46547,1.9907,1.6682
0.46847,1.9905,1.6705
0.47147,1.99,1.6726
0.47447,1.9891,1.6744
0.47748,1.9878,1.6759
0.48048,1.9862,1.6772
0.48348,1.9842,1.6782
0.48649,1.9818,1.679
0.48949,1.979,1.6795
0.49249,1.9759,1.6797
0.4955,1.9725,1.6798
0.4985,1.9687,1.6795
0.5015,1.9645,1.6791
0.5045,1.96,1.6784
0.50751,1.9551,1.6774
0.51051,1.9499,1.6762
0.51351,1.9443,1.6748
0.51652,1.9384,1.6731
0.51952,1.9322,1.6712
0.52252,1.9256,1.669
0.52553,1.9187,1.6667
0.52853,1.9115,1.664
0.53153,1.9039,1.6612
0.53453,1.8961,1.6582
0.53754,1.8879,1.6549
0.54054,1.8794,1.6514
0.54354,1.8706,1.6477
0.54655,1.8615,1.6438
0.54955,1.8522,1.6396
0.55255,1.8425,1.6353
0.55556,1.8325,1.6308
0.55856,1.8223,1.626
0.56156,1.8118,1.6211
0.56456,1.801,1.6159
0.56757,1.7899,1.6106
0.57057,1.7786,1.6051
0.57357,1.767,1.5993
0.57658,1.7552,1.5934
0.57958,1.7431,1.5874
0.58258,1.7308,1.5811
0.58559,1.7183,1.5747
0.58859,1.7055,1.5681
0.59159,1.6925,1.5613
0.59459,1.6793,1.5543
0.5976,1.6659,1.5472
0.6006,1.6523,1.54
0.6036,1.6384,1.5326
0.60661,1.6244,1.525
0.60961,1.6102,1.5173
0.61261,1.5958,1.5094
0.61562,1.5813,1.5014
0.61862,1.5665,1.4932
0.62162,1.5516,1.485
0.62462,1.5366,1.4766
0.62763,1.5214,1.468
0.63063,1.506,1.4593
0.63363,1.4905,1.4506
0.63664,1.4749,1.4416
0.63964,1.4592,1.4326
0.64264,1.4433,1.4235
0.64565,1.4273,1.4142
0.64865,1.4113,1.4049
0.65165,1.3951,1.3954
0.65465,1.3788,1.3859
0.65766,1.3624,1.3763
0.66066,1.346,1.3665
0.66366,1.3295,1.3567
0.66667,1.3129,1.3468
0.66967,1.2962,1.3368
0.67267,1.2795,1.3268
0.67568,1.2628,1.3166
0.67868,1.246,1.3064
0.68168,1.2291,1.2962
0.68468,1.2122,1.2858
0.68769,1.1953,1.2754
0.69069,1.1784,1.265
0.69369,1.1615,1.2545
0.6967,1.1445,1.2439
0.6997,1.1276,1.2333
0.7027,1.1106,1.2226
0.70571,1.0937,1.2119
0.70871,1.0768,1.2012
0.71171,1.0599,1.1904
0.71471,1.043,1.1796
0.71772,1.0261,1.1688
0.72072,1.0093,1.158
0.72372,0.99255,1.1471
0.72673,0.97583,1.1362
0.72973,0.95917,1.1252
0.73273,0.94256,1.1143
0.73574,0.92601,1.1034
0.73874,0.90953,1.0924
0.74174,0.89313,1.0814
0.74474,0.8768,1.0705
0.74775,0.86056,1.0595
0.75075,0.8444,1.0485
0.75375,0.82834,1.0376
0.75676,0.81237,1.0266
0.75976,0.7965,1.0157
0.76276,0.78074,1.0047
0.76577,0.76509,0.9938
0.76877,0.74955,0.98289
0.77177,0.73413,0.972
0.77477,0.71883,0.96113
0.77778,0.70365,0.95029
0.78078,0.68861,0.93946
0.78378,0.67369,0.92867
0.78679,0.65892,0.9179
0.78979,0.64428,0.90717
0.79279,0.62979,0.89647
0.7958,0.61544,0.8858
0.7988,0.60125,0.87518
0.8018,0.5872,0.86459
0.8048,0.57331,0.85404
0.80781,0.55958,0.84354
0.81081,0.54601,0.83308
0.81381,0.53261,0.82266
0.81682,0.51937,0.8123
0.81982,0.5063,0.80198
0.82282,0.49339,0.79172
0.82583,0.48067,0.7815
0.82883,0.46811,0.77135
0.83183,0.45573,0.76124
0.83483,0.44353,0.7512
0.83784,0.43151,0.74121
0.84084,0.41968,0.73129
0.84384,0.40802,0.72142
0.84685,0.39655,0.71162
0.84985,0.38526,0.70188
0.85285,0.37416,0.69221
0.85586,0.36325,0.6826
0.85886,0.35253,0.67306
0.86186,0.34199,0.66359
0.86486,0.33165,0.65419
0.86787,0.32149,0.64485
0.87087,0.31153,0.63559
0.87387,0.30175,0.6264
0.87688,0.29217,0.61728
0.87988,0.28278,0.60824
0.88288,0.27357,0.59927
0.88589,0.26456,0.59038
0.88889,0.25574,0.58156
0.89189,0.24711,0.57281
0.89489,0.23867,0.56415
0.8979,0.23042,0.55556
0.9009,0.22235,0.54705
0.9039,0.21447,0.53862
0.90691,0.20678,0.53027
0.90991,0.19928,0.522
0.91291,0.19195,0.5138
0.91592,0.18481,0.50569
0.91892,0.17786,0.49766
0.92192,0.17108,0.48971
0.92492,0.16448,0.48184
0.92793,0.15806,0.47405
0.93093,0.15182,0.46634
0.93393,0.14574,0.45872
0.93694,0.13984,0.45118
0.93994,0.13411,0.44372
0.94294,0.12855,0.43634
0.94595,0.12315,0.42904
0.94895,0.11792,0.42183
0.95195,0.11285,0.4147
0.95495,0.10794,0.40765
0.95796,0.10318,0.40068
0.96096,0.09858,0.3938
0.96396,0.094131,0.38699
0.96697,0.089831,0.38027
0.96997,0.085678,0.37364
0.97297,0.081669,0.36708
0.97598,0.077801,0.3606
0.97898,0.074072,0.35421
0.98198,0.070479,0.3479
0.98498,0.067019,0.34167
0.98799,0.063689,0.33552
0.99099,0.060487,0.32944
0.99399,0.057409,0.32345
0.997,0.054453,0.31754
1,0.051615,0.31171
1.003,0.048893,0.30596
1.006,0.046284,0.30028
1.009,0.043785,0.29469
1.012,0.041393,0.28917
1.015,0.039104,0.28373
1.018,0.036917,0.27837
1.021,0.034827,0.27308
1.024,0.032832,0.26787
1.027,0.03093,0.26273
1.03,0.029117,0.25767
1.033,0.02739,0.25269
1.036,0.025747,0.24777
1.039,0.024184,0.24293
1.042,0.022699,0.23817
1.045,0.021289,0.23348
1.048,0.019951,0.22885
1.0511,0.018683,0.2243
1.0541,0.017482,0.21982
1.0571,0.016345,0.21541
1.0601,0.01527,0.21107
1.0631,0.014255,0.2068
1.0661,0.013296,0.2026
1.0691,0.012391,0.19846
1.0721,0.011539,0.1944
1.0751,0.010736,0.19039
1.0781,0.0099813,0.18646
1.0811,0.0092714,0.18259
1.0841,0.0086047,0.17878
1.0871,0.0079792,0.17504
1.0901,0.0073927,0.17136
1.0931,0.0068434,0.16774
1.0961,0.0063294,0.16418
1.0991,0.0058488,0.16069
1.1021,0.0053999,0.15725
1.1051,0.004981,0.15388
1.1081,0.0045905,0.15056
1.1111,0.0042267,0.14731
1.1141,0.0038883,0.14411
1.1171,0.0035736,0.14097
1.1201,0.0032814,0.13788
1.1231,0.0030102,0.13485
1.1261,0.0027589,0.13187
1.1291,0.0025262,0.12895
1.1321,0.0023109,0.12609
1.1351,0.0021119,0.12327
1.1381,0.0019282,0.12051
1.1411,0.0017588,0.1178
1.1441,0.0016027,0.11514
1.1471,0.0014591,0.11253
1.1502,0.001327,0.10997
1.1532,0.0012057,0.10746
1.1562,0.0010943,0.10499
1.1592,0.00099232,0.10258
1.1622,0.00089889,0.10021
1.1652,0.00081344,0.097887
1.1682,0.00073537,0.09561
1.1712,0.00066411,0.093377
1.1742,0.00059915,0.091189
1.1772,0.00053998,0.089045
1.1802,0.00048615,0.086943
1.1832,0.00043724,0.084884
1.1862,0.00039283,0.082866
1.1892,0.00035257,0.080889
1.1922,0.0003161,0.078952
1.1952,0.0002831,0.077055
1.1982,0.00025328,0.075198
1.2012,0.00022636,0.073378
1.2042,0.00020208,0.071597
1.2072,0.00018022,0.069853
1.2102,0.00016054,0.068145
1.2132,0.00014286,0.066473
1.2162,0.00012699,0.064837
1.2192,0.00011276,0.063236
1.2222,0.00010002,0.061669
1.2252,8.8613e-05,0.060135
1.2282,7.8424e-05,0.058635
1.2312,6.933e-05,0.057167
1.2342,6.1222e-05,0.055731
1.2372,5.4003e-05,0.054327
1.2402,4.7581e-05,0.052953
1.2432,4.1877e-05,0.05161
1.2462,3.6815e-05,0.050296
1.2492,3.2328e-05,0.049012
1.2523,2.8356e-05,0.047756
1.2553,2.4844e-05,0.046529
1.2583,2.1742e-05,0.045329
1.2613,1.9006e-05,0.044157
1.2643,1.6595e-05,0.043011
1.2673,1.4474e-05,0.041891
1.2703,1.2609e-05,0.040797
1.2733,1.0972e-05,0.039729
1.2763,9.536e-06,0.038685
1.2793,8.2786e-06,0.037665
1.2823,7.1787e-06,0.036669
1.2853,6.2176e-06,0.035696
1.2883,5.379e-06,0.034746
1.2913,4.6481e-06,0.033818
1.2943,4.0117e-06,0.032913
1.2973,3.4585e-06,0.032029
1.3003,2.978e-06,0.031166
1.3033,2.5612e-06,0.030324
1.3063,2.2002e-06,0.029502
1.3093,1.8879e-06,0.0287
1.3123,1.6179e-06,0.027917
1.3153,1.3849e-06,0.027154
1.3183,1.1841e-06,0.026409
1.3213,1.0111e-06,0.025682
1.3243,8.6244e-07,0.024973
1.3273,7.3473e-07,0.024282
1.3303,6.2518e-07,0.023608
1.3333,5.3132e-07,0.022951
1.3363,4.5101e-07,0.02231
1.3393,3.8238e-07,0.021685
1.3423,3.238e-07,0.021076
1.3453,2.7387e-07,0.020482
1.3483,2.3135e-07,0.019904
1.3514,1.952e-07,0.01934
1.3544,1.645e-07,0.01879
1.3574,1.3845e-07,0.018255
1.3604,1.1639e-07,0.017733
1.3634,9.7726e-08,0.017225
1.3664,8.1954e-08,0.01673
1.3694,6.8643e-08,0.016248
1.3724,5.7423e-08,0.015778
1.3754,4.7979e-08,0.015321
1.3784,4.0038e-08,0.014876
1.3814,3.3371e-08,0.014442
1.3844,2.778e-08,0.01402
1.3874,2.3097e-08,0.01361
1.3904,1.9179e-08,0.01321
1.3934,1.5907e-08,0.01282
1.3964,1.3176e-08,0.012442
1.3994,1.0901e-08,0.012073
1.4024,9.0072e-09,0.011714
1.4054,7.4333e-09,0.011365
1.4084,6.1268e-09,0.011026
1.4114,5.0436e-09,0.010696
1.4144,4.1468e-09,0.010375
1.4174,3.4051e-09,0.010062
1.4204,2.7926e-09,0.0097584
1.4234,2.2875e-09,0.009463
1.4264,1.8713e-09,0.0091758
1.4294,1.529e-09,0.0088966
1.4324,1.2477e-09,0.0086251
1.4354,1.0169e-09,0.0083613
1.4384,8.2772e-10,0.0081048
1.4414,6.729e-10,0.0078556
1.4444,5.4635e-10,0.0076134
1.4474,4.4304e-10,0.0073781
1.4505,3.5881e-10,0.0071494
1.4535,2.9023e-10,0.0069273
1.4565,2.3446e-10,0.0067115
1.4595,1.8917e-10,0.0065019
1.4625,1.5243e-10,0.0062983
1.4655,1.2267e-10,0.0061006
1.4685,9.86e-11,0.0059086
1.4715,7.915e-11,0.0057222
1.4745,6.3456e-11,0.0055412
1.4775,5.0809e-11,0.0053655
1.4805,4.0631e-11,0.005195
1.4835,3.2451e-11,0.0050294
1.4865,2.5884e-11,0.0048688
1.4895,2.062e-11,0.0047128
1.4925,1.6406e-11,0.0045615
1.4955,1.3036e-11,0.0044147
1.4985,1.0345e-11,0.0042723
1.5015,8.1993e-12,0.0041341
1.5045,6.4902e-12,0.0040001
1.5075,5.1308e-12,0.0038701
1.5105,4.0509e-12,0.003744
1.5135,3.1942e-12,0.0036217
1.5165,2.5155e-12,0.0035031
1.5195,1.9784e-12,0.0033882
1.5225,1.554e-12,0.0032767
1.5255,1.2191e-12,0.0031687
1.5285,9.5512e-13,0.0030639
1.5315,7.4735e-13,0.0029624
1.5345,5.8402e-13,0.002864
1.5375,4.558e-13,0.0027687
1.5405,3.5527e-13,0.0026763
1.5435,2.7656e-13,0.0025868
1.5465,2.15e-13,0.0025001
1.5495,1.6694e-13,0.002416
1.5526,1.2945e-13,0.0023347
1.5556,1.0025e-13,0.0022558
1.5586,7.7534e-14,0.0021795
1.5616,5.9889e-14,0.0021056
1.5646,4.62e-14,0.002034
1.5676,3.5594e-14,0.0019647
1.5706,2.7387e-14,0.0018976
1.5736,2.1045e-14,0.0018326
1.5766,1.6151e-14,0.0017697
1.5796,1.2379e-14,0.0017089
1.5826,9.4752e-15,0.00165
1.5856,7.2433e-15,0.001593
1.5886,5.53e-15,0.0015378
1.5916,4.2165e-15,0.0014844
1.5946,3.2107e-15,0.0014328
1.5976,2.4417e-15,0.0013829
1.6006,1.8545e-15,0.0013345
1.6036,1.4066e-15,0.0012878
1.6066,1.0656e-15,0.0012426
1.6096,8.0614e-16,0.0011989
1.6126,6.0908e-16,0.0011567
1.6156,4.5959e-16,0.0011158
1.6186,3.4634e-16,0.0010763
1.6216,2.6065e-16,0.0010381
1.6246,1.9591e-16,0.0010012
1.6276,1.4706e-16,0.00096551
1.6306,1.1024e-16,0.00093102
1.6336,8.2535e-17,0.0008977
1.6366,6.1711e-17,0.0008655
1.6396,4.6081e-17,0.00083438
1.6426,3.4365e-17,0.00080432
1.6456,2.5594e-17,0.00077528
1.6486,1.9036e-17,0.00074723
1.6517,1.414e-17,0.00072014
1.6547,1.049e-17,0.00069397
1.6577,7.7718e-18,0.0006687
1.6607,5.7504e-18,0.0006443
1.6637,4.2491e-18,0.00062073
1.6667,3.1357e-18,0.00059799
1.6697,2.311e-18,0.00057603
1.6727,1.701e-18,0.00055483
1.6757,1.2503e-18,0.00053436
1.6787,9.1785e-19,0.00051462
1.6817,6.7291e-19,0.00049556
1.6847,4.9268e-19,0.00047717
1.6877,3.6025e-19,0.00045942
1.6907,2.6307e-19,0.0004423
1.6937,1.9186e-19,0.00042579
1.6967,1.3973e-19,0.00040985
1.6997,1.0164e-19,0.00039448
1.7027,7.3831e-20,0.00037966
1.7057,5.3561e-20,0.00036537
1.7087,3.8805e-20,0.00035158
1.7117,2.8077e-20,0.00033829
1.7147,2.0289e-20,0.00032548
1.7177,1.4641e-20,0.00031312
1.7207,1.0552e-20,0.00030121
1.7237,7.5945e-21,0.00028973
1.7267,5.4588e-21,0.00027867
1.7297,3.9186e-21,0.000268
1.7327,2.8092e-21,0.00025773
1.7357,2.0113e-21,0.00024783
1.7387,1.4381e-21,0.00023829
1.7417,1.0269e-21,0.00022909
1.7447,7.3228e-22,0.00022024
1.7477,5.2151e-22,0.00021171
1.7508,3.7092e-22,0.0002035
1.7538,2.6346e-22,0.00019558
1.7568,1.8689e-22,0.00018796
1.7598,1.324e-22,0.00018063
1.7628,9.3669e-23,0.00017356
1.7658,6.6182e-23,0.00016676
1.7688,4.6699e-23,0.00016021
1.7718,3.2908e-23,0.00015391
1.7748,2.3159e-23,0.00014784
1.7778,1.6276e-23,0.00014201
1.7808,1.1424e-23,0.00013639
1.7838,8.0078e-24,0.00013098
1.7868,5.6057e-24,0.00012578
1.7898,3.919e-24,0.00012077
1.7928,2.7361e-24,0.00011596
1.7958,1.9078e-24,0.00011132
1.7988,1.3284e-24,0.00010687
1.8018,9.2379e-25,0.00010258
1.8048,6.4156e-25,9.8461e-05
1.8078,4.4496e-25,9.4497e-05
1.8108,3.082e-25,9.0686e-05
1.8138,2.1319e-25,8.7021e-05
1.8168,1.4727e-25,8.3499e-05
1.8198,1.016e-25,8.0112e-05
1.8228,7e-26,7.6857e-05
1.8258,4.8164e-26,7.3728e-05
1.8288,3.3096e-26,7.072e-05
1.8318,2.2711e-26,6.7831e-05
1.8348,1.5565e-26,6.5054e-05
1.8378,1.0653e-26,6.2385e-05
1.8408,7.2811e-27,5.9822e-05
1.8438,4.97e-27,5.7359e-05
1.8468,3.388e-27,5.4993e-05
1.8498,2.3065e-27,5.2721e-05
1.8529,1.5681e-27,5.0539e-05
1.8559,1.0647e-27,4.8443e-05
1.8589,7.2196e-28,4.643e-05
1.8619,4.8889e-28,4.4498e-05
1.8649,3.3062e-28,4.2642e-05
1.8679,2.2329e-28,4.0861e-05
1.8709,1.506e-28,3.9151e-05
1.8739,1.0144e-28,3.751e-05
1.8769,6.8237e-29,3.5934e-05
1.8799,4.5841e-29,3.4422e-05
1.8829,3.0754e-29,3.2971e-05
1.8859,2.0605e-29,3.1579e-05
1.8889,1.3787e-29,3.0243e-05
1.8919,9.2125e-30,2.8961e-05
1.8949,6.1477e-30,2.7732e-05
1.8979,4.097e-30,2.6552e-05
1.9009,2.7268e-30,2.5421e-05
1.9039,1.8124e-30,2.4336e-05
1.9069,1.203e-30,2.3296e-05
1.9099,7.9745e-31,2.2298e-05
1.9129,5.2792e-31,2.1341e-05
1.9159,3.4902e-31,2.0424e-05
1.9189,2.3044e-31,1.9544e-05
1.9219,1.5194e-31,1.8701e-05
1.9249,1.0005e-31,1.7893e-05
1.9279,6.5794e-32,1.7119e-05
1.9309,4.3209e-32,1.6377e-05
1.9339,2.8338e-32,1.5665e-05
1.9369,1.8561e-32,1.4984e-05
1.9399,1.2141e-32,1.4331e-05
1.9429,7.9307e-33,1.3705e-05
1.9459,5.1737e-33,1.3106e-05
1.9489,3.3706e-33,1.2531e-05
1.952,2.193e-33,1.1981e-05
1.955,1.4249e-33,1.1455e-05
1.958,9.2458e-34,1.095e-05
1.961,5.9914e-34,1.0467e-05
1.964,3.8774e-34,1.0005e-05
1.967,2.5059e-34,9.562e-06
1.97,1.6174e-34,9.138e-06
1.973,1.0425e-34,8.7322e-06
1.976,6.7105e-35,8.3437e-06
1.979,4.3138e-35,7.9719e-06
1.982,2.7694e-35,7.6161e-06
1.985,1.7755e-35,7.2756e-06
1.988,1.1368e-35,6.9497e-06
1.991,7.2689e-36,6.638e-06
1.994,4.6416e-36,6.3397e-06
1.997,2.96e-36,6.0543e-06
2,1.858e-36,5.7814e-06

==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_5_K_5.csv <==
a,b,c
0,0,0
0.003003,0.00016762,0.00015549
0.006006,0.00067041,0.00062191
0.009009,0.0015082,0.0013991
0.012012,0.0026805,0.0024866
0.015015,0.004187,0.0038841
0.018018,0.006027,0.0055909
0.021021,0.0081997,0.0076064
0.024024,0.010704,0.0099297
0.027027,0.013539,0.01256
0.03003,0.016704,0.015496
0.033033,0.020197,0.018736
0.036036,0.024017,0.022279
0.039039,0.028162,0.026124
0.042042,0.03263,0.03027
0.045045,0.03742,0.034713
0.048048,0.04253,0.039453
0.051051,0.047957,0.044487
0.054054,0.053699,0.049814
0.057057,0.059754,0.055431
0.06006,0.066119,0.061335
0.063063,0.072792,0.067525
0.066066,0.079769,0.073998
0.069069,0.087048,0.080751
0.072072,0.094626,0.087781
0.075075,0.1025,0.095085
0.078078,0.11067,0.10266
0.081081,0.11912,0.1105
0.084084,0.12786,0.11861
0.087087,0.13688,0.12698
0.09009,0.14619,0.13561
0.093093,0.15576,0.14449
0.096096,0.16561,0.15363
0.099099,0.17572,0.16301
0.1021,0.18609,0.17263
0.10511,0.19672,0.1825
0.10811,0.20761,0.19259
0.11111,0.21874,0.20292
0.11411,0.23012,0.21348
0.11712,0.24173,0.22426
0.12012,0.25359,0.23526
0.12312,0.26567,0.24647
0.12613,0.27798,0.25789
0.12913,0.2905,0.26951
0.13213,0.30325,0.28133
0.13514,0.3162,0.29335
0.13814,0.32935,0.30556
0.14114,0.34271,0.31795
0.14414,0.35626,0.33053
0.14715,0.36999,0.34327
0.15015,0.38391,0.35619
0.15315,0.39801,0.36928
0.15616,0.41228,0.38252
0.15916,0.42671,0.39592
0.16216,0.4413,0.40946
0.16517,0.45605,0.42315
0.16817,0.47094,0.43698
0.17117,0.48598,0.45094
0.17417,0.50115,0.46502
0.17718,0.51645,0.47923
0.18018,0.53187,0.49355
0.18318,0.54741,0.50799
0.18619,0.56307,0.52253
0.18919,0.57883,0.53716
0.19219,0.59468,0.5519
0.1952,0.61063,0.56671
0.1982,0.62667,0.58161
0.2012,0.64279,0.59659
0.2042,0.65898,0.61164
0.20721,0.67524,0.62675
0.21021,0.69156,0.64192
0.21321,0.70793,0.65714
0.21622,0.72435,0.67241
0.21922,0.74081,0.68772
0.22222,0.75731,0.70306
0.22523,0.77384,0.71844
0.22823,0.7904,0.73384
0.23123,0.80696,0.74925
0.23423,0.82354,0.76468
0.23724,0.84013,0.78012
0.24024,0.85671,0.79556
0.24324,0.87328,0.81099
0.24625,0.88984,0.82641
0.24925,0.90637,0.84182
0.25225,0.92288,0.8572
0.25526,0.93936,0.87256
0.25826,0.95579,0.88788
0.26126,0.97218,0.90317
0.26426,0.98852,0.91841
0.26727,1.0048,0.9336
0.27027,1.021,0.94874
0.27327,1.0372,0.96382
0.27628,1.0532,0.97883
0.27928,1.0692,0.99377
0.28228,1.0851,1.0086
0.28529,1.1009,1.0234
0.28829,1.1167,1.0381
0.29129,1.1323,1.0527
0.29429,1.1478,1.0672
0.2973,1.1631,1.0817
0.3003,1.1784,1.096
0.3033,1.1935,1.1102
0.30631,1.2086,1.1242
0.30931,1.2234,1.1382
0.31231,1.2382,1.152
0.31532,1.2527,1.1657
0.31832,1.2672,1.1793
0.32132,1.2814,1.1927
0.32432,1.2956,1.206
0.32733,1.3095,1.2192
0.33033,1.3233,1.2322
0.33333,1.3369,1.245
0.33634,1.3503,1.2577
0.33934,1.3636,1.2702
0.34234,1.3766,1.2826
0.34535,1.3895,1.2948
0.34835,1.4021,1.3068
0.35135,1.4146,1.3186
0.35435,1.4269,1.3303
0.35736,1.4389,1.3417
0.36036,1.4508,1.353
0.36336,1.4624,1.3641
0.36637,1.4738,1.375
0.36937,1.485,1.3857
0.37237,1.496,1.3962
0.37538,1.5067,1.4065
0.37838,1.5172,1.4166
0.38138,1.5275,1.4265
0.38438,1.5375,1.4362
0.38739,1.5473,1.4457
0.39039,1.5569,1.455
0.39339,1.5662,1.464
0.3964,1.5753,1.4728
0.3994,1.5841,1.4814
0.4024,1.5926,1.4898
0.40541,1.6009,1.498
0.40841,1.609,1.5059
0.41141,1.6168,1.5136
0.41441,1.6243,1.5211
0.41742,1.6316,1.5283
0.42042,1.6386,1.5353
0.42342,1.6454,1.5421
0.42643,1.6519,1.5486
0.42943,1.6581,1.5549
0.43243,1.6641,1.561
0.43544,1.6698,1.5668
0.43844,1.6752,1.5724
0.44144,1.6803,1.5778
0.44444,1.6852,1.5829
0.44745,1.6898,1.5878
0.45045,1.6942,1.5924
0.45345,1.6982,1.5968
0.45646,1.702,1.601
0.45946,1.7056,1.6049
0.46246,1.7088,1.6086
0.46547,1.7118,1.612
0.46847,1.7145,1.6152
0.47147,1.717,1.6182
0.47447,1.7192,1.6209
0.47748,1.7211,1.6234
0.48048,1.7227,1.6256
0.48348,1.7241,1.6276
0.48649,1.7252,1.6294
0.48949,1.726,1.6309
0.49249,1.7266,1.6322
0.4955,1.7269,1.6333
0.4985,1.7269,1.6341
0.5015,1.7267,1.6347
0.5045,1.7262,1.6351
0.50751,1.7255,1.6352
0.51051,1.7245,1.6351
0.51351,1.7232,1.6348
0.51652,1.7217,1.6342
0.51952,1.72,1.6334
0.52252,1.718,1.6324
0.52553,1.7157,1.6312
0.52853,1.7132,1.6298
0.53153,1.7105,1.6281
0.53453,1.7075,1.6262
0.53754,1.7043,1.6242
0.54054,1.7008,1.6219
0.54354,1.6971,1.6193
0.54655,1.6932,1.6166
0.54955,1.689,1.6137
0.55255,1.6846,1.6106
0.55556,1.68,1.6072
0.55856,1.6752,1.6037
0.56156,1.6701,1.6
0.56456,1.6649,1.5961
0.56757,1.6594,1.592
0.57057,1.6537,1.5877
0.57357,1.6478,1.5832
0.57658,1.6417,1.5785
0.57958,1.6354,1.5737
0.58258,1.6289,1.5686
0.58559,1.6222,1.5634
0.58859,1.6153,1.558
0.59159,1.6083,1.5525
0.59459,1.601,1.5468
0.5976,1.5936,1.5409
0.6006,1.586,1.5348
0.6036,1.5782,1.5286
0.60661,1.5702,1.5223
0.60961,1.5621,1.5157
0.61261,1.5538,1.5091
0.61562,1.5454,1.5022
0.61862,1.5368,1.4953
0.62162,1.528,1.4882
0.62462,1.5191,1.4809
0.62763,1.51,1.4736
0.63063,1.5008,1.466
0.63363,1.4915,1.4584
0.63664,1.482,1.4506
0.63964,1.4724,1.4427
0.64264,1.4627,1.4347
0.64565,1.4529,1.4266
0.64865,1.4429,1.4183
0.65165,1.4328,1.41
0.65465,1.4226,1.4015
0.65766,1.4123,1.3929
0.66066,1.4019,1.3843
0.66366,1.3914,1.3755
0.66667,1.3808,1.3666
0.66967,1.3701,1.3577
0.67267,1.3593,1.3486
0.67568,1.3484,1.3395
0.67868,1.3374,1.3303
0.68168,1.3264,1.321
0.68468,1.3153,1.3116
0.68769,1.3041,1.3021
0.69069,1.2928,1.2926
0.69369,1.2815,1.283
0.6967,1.2701,1.2733
0.6997,1.2587,1.2636
0.7027,1.2472,1.2538
0.70571,1.2357,1.244
0.70871,1.2241,1.2341
0.71171,1.2125,1.2242
0.71471,1.2008,1.2142
0.71772,1.1891,1.2041
0.72072,1.1773,1.194
0.72372,1.1656,1.1839
0.72673,1.1538,1.1738
0.72973,1.142,1.1636
0.73273,1.1301,1.1534
0.73574,1.1183,1.1431
0.73874,1.1064,1.1328
0.74174,1.0945,1.1225
0.74474,1.0826,1.1122
0.74775,1.0708,1.1019
0.75075,1.0589,1.0915
0.75375,1.047,1.0812
0.75676,1.0351,1.0708
0.75976,1.0232,1.0604
0.76276,1.0114,1.05
0.76577,0.99952,1.0396
0.76877,0.98769,1.0292
0.77177,0.97587,1.0188
0.77477,0.96408,1.0084
0.77778,0.95232,0.99805
0.78078,0.94058,0.98767
0.78378,0.92887,0.97731
0.78679,0.9172,0.96695
0.78979,0.90556,0.95662
0.79279,0.89396,0.9463
0.7958,0.88239,0.936
0.7988,0.87087,0.92572
0.8018,0.8594,0.91546
0.8048,0.84797,0.90523
0.80781,0.83659,0.89502
0.81081,0.82525,0.88485
0.81381,0.81398,0.8747
0.81682,0.80275,0.86459
0.81982,0.79159,0.85451
0.82282,0.78048,0.84447
0.82583,0.76944,0.83446
0.82883,0.75845,0.82449
0.83183,0.74753,0.81457
0.83483,0.73668,0.80468
0.83784,0.7259,0.79484
0.84084,0.71518,0.78504
0.84384,0.70454,0.7753
0.84685,0.69396,0.7656
0.84985,0.68346,0.75594
0.85285,0.67304,0.74634
0.85586,0.6627,0.7368
0.85886,0.65243,0.7273
0.86186,0.64224,0.71786
0.86486,0.63213,0.70848
0.86787,0.6221,0.69915
0.87087,0.61216,0.68988
0.87387,0.6023,0.68067
0.87688,0.59253,0.67152
0.87988,0.58284,0.66243
0.88288,0.57324,0.6534
0.88589,0.56372,0.64444
0.88889,0.5543,0.63554
0.89189,0.54496,0.6267
0.89489,0.53572,0.61793
0.8979,0.52656,0.60923
0.9009,0.5175,0.60059
0.9039,0.50853,0.59202
0.90691,0.49965,0.58352
0.90991,0.49087,0.57509
0.91291,0.48218,0.56673
0.91592,0.47358,0.55844
0.91892,0.46508,0.55022
0.92192,0.45667,0.54207
0.92492,0.44836,0.534
0.92793,0.44015,0.52599
0.93093,0.43203,0.51806
0.93393,0.424,0.5102
0.93694,0.41608,0.50242
0.93994,0.40825,0.49471
0.94294,0.40051,0.48707
0.94595,0.39288,0.47951
0.94895,0.38533,0.47203
0.95195,0.37789,0.46462
0.95495,0.37054,0.45728
0.95796,0.36329,0.45002
0.96096,0.35614,0.44283
0.96396,0.34908,0.43572
0.96697,0.34212,0.42869
0.96997,0.33525,0.42173
0.97297,0.32848,0.41485
0.97598,0.3218,0.40805
0.97898,0.31522,0.40132
0.98198,0.30874,0.39466
0.98498,0.30235,0.38808
0.98799,0.29605,0.38158
0.99099,0.28985,0.37516
0.99399,0.28374,0.36881
0.997,0.27772,0.36253
1,0.27179,0.35633
1.003,0.26596,0.35021
1.006,0.26022,0.34416
1.009,0.25457,0.33818
1.012,0.24901,0.33228
1.015,0.24353,0.32646
1.018,0.23815,0.3207
1.021,0.23286,0.31503
1.024,0.22765,0.30942
1.027,0.22253,0.30389
1.03,0.2175,0.29843
1.033,0.21255,0.29305
1.036,0.20769,0.28773
1.039,0.20291,0.28249
1.042,0.19822,0.27732
1.045,0.19361,0.27222
1.048,0.18908,0.26719
1.0511,0.18463,0.26224
1.0541,0.18027,0.25735
1.0571,0.17598,0.25253
1.0601,0.17177,0.24778
1.0631,0.16764,0.2431
1.0661,0.16359,0.23848
1.0691,0.15961,0.23394
1.0721,0.15571,0.22946
1.0751,0.15189,0.22504
1.0781,0.14813,0.2207
1.0811,0.14446,0.21642
1.0841,0.14085,0.2122
1.0871,0.13731,0.20805
1.0901,0.13385,0.20396
1.0931,0.13046,0.19993
1.0961,0.12713,0.19597
1.0991,0.12387,0.19207
1.1021,0.12068,0.18823
1.1051,0.11755,0.18446
1.1081,0.11449,0.18074
1.1111,0.1115,0.17708
1.1141,0.10857,0.17349
1.1171,0.1057,0.16995
1.1201,0.10289,0.16647
1.1231,0.10014,0.16304
1.1261,0.097454,0.15968
1.1291,0.094826,0.15637
1.1321,0.092255,0.15311
1.1351,0.089742,0.14991
1.1381,0.087284,0.14677
1.1411,0.084883,0.14368
1.1441,0.082535,0.14064
1.1471,0.080242,0.13766
1.1502,0.078001,0.13472
1.1532,0.075812,0.13184
1.1562,0.073674,0.12901
1.1592,0.071586,0.12623
1.1622,0.069547,0.1235
1.1652,0.067557,0.12082
1.1682,0.065615,0.11819
1.1712,0.063719,0.1156
1.1742,0.061869,0.11306
1.1772,0.060064,0.11057
1.1802,0.058304,0.10813
1.1832,0.056587,0.10573
1.1862,0.054912,0.10337
1.1892,0.05328,0.10106
1.1922,0.051688,0.098791
1.1952,0.050137,0.096566
1.1982,0.048626,0.094383
1.2012,0.047153,0.092242
1.2042,0.045718,0.090142
1.2072,0.04432,0.088083
1.2102,0.042959,0.086064
1.2132,0.041633,0.084084
1.2162,0.040342,0.082142
1.2192,0.039086,0.080239
1.2222,0.037863,0.078374
1.2252,0.036673,0.076546
1.2282,0.035515,0.074754
1.2312,0.034389,0.072998
1.2342,0.033293,0.071278
1.2372,0.032228,0.069592
1.2402,0.031192,0.067941
1.2432,0.030185,0.066324
1.2462,0.029205,0.064739
1.2492,0.028254,0.063188
1.2523,0.027329,0.061668
1.2553,0.026431,0.060181
1.2583,0.025558,0.058724
1.2613,0.024711,0.057298
1.2643,0.023887,0.055902
1.2673,0.023088,0.054536
1.2703,0.022312,0.053198
1.2733,0.021559,0.05189
1.2763,0.020828,0.050609
1.2793,0.020119,0.049356
1.2823,0.019431,0.04813
1.2853,0.018764,0.046931
1.2883,0.018117,0.045758
1.2913,0.017489,0.04461
1.2943,0.016881,0.043488
1.2973,0.016291,0.042391
1.3003,0.01572,0.041318
1.3033,0.015166,0.040269
1.3063,0.014629,0.039243
1.3093,0.014109,0.038241
1.3123,0.013606,0.037261
1.3153,0.013118,0.036303
1.3183,0.012646,0.035367
1.3213,0.012189,0.034453
1.3243,0.011747,0.033559
1.3273,0.011319,0.032686
1.3303,0.010905,0.031833
1.3333,0.010504,0.031
1.3363,0.010116,0.030186
1.3393,0.0097414,0.029391
1.3423,0.009379,0.028615
1.3453,0.0090287,0.027857
1.3483,0.00869,0.027117
1.3514,0.0083627,0.026395
1.3544,0.0080464,0.02569
1.3574,0.0077409,0.025001
1.3604,0.0074458,0.02433
1.3634,0.0071607,0.023674
1.3664,0.0068855,0.023034
1.3694,0.0066198,0.02241
1.3724,0.0063633,0.021801
1.3754,0.0061157,0.021206
1.3784,0.0058769,0.020627
1.3814,0.0056464,0.020061
1.3844,0.0054241,0.01951
1.3874,0.0052097,0.018972
1.3904,0.0050029,0.018447
1.3934,0.0048036,0.017936
1.3964,0.0046115,0.017437
1.3994,0.0044263,0.016951
1.4024,0.0042478,0.016477
1.4054,0.0040759,0.016015
1.4084,0.0039103,0.015565
1.4114,0.0037508,0.015126
1.4144,0.0035972,0.014699
1.4174,0.0034493,0.014282
1.4204,0.003307,0.013877
1.4234,0.00317,0.013481
1.4264,0.0030381,0.013096
1.4294,0.0029113,0.012721
1.4324,0.0027893,0.012356
1.4354,0.0026719,0.012
1.4384,0.0025591,0.011653
1.4414,0.0024506,0.011316
1.4444,0.0023463,0.010987
1.4474,0.0022461,0.010668
1.4505,0.0021498,0.010356
1.4535,0.0020573,0.010053
1.4565,0.0019684,0.0097585
1.4595,0.001883,0.0094715
1.4625,0.0018011,0.0091922
1.4655,0.0017224,0.0089205
1.4685,0.0016468,0.0086561
1.4715,0.0015744,0.0083989
1.4745,0.0015048,0.0081487
1.4775,0.0014381,0.0079054
1.4805,0.0013741,0.0076687
1.4835,0.0013127,0.0074385
1.4865,0.0012538,0.0072147
1.4895,0.0011974,0.006997
1.4925,0.0011433,0.0067854
1.4955,0.0010915,0.0065797
1.4985,0.0010418,0.0063797
1.5015,0.00099423,0.0061853
1.5045,0.00094867,0.0059963
1.5075,0.00090503,0.0058127
1.5105,0.00086325,0.0056343
1.5135,0.00082325,0.0054609
1.5165,0.00078497,0.0052924
1.5195,0.00074834,0.0051288
1.5225,0.00071329,0.0049698
1.5255,0.00067976,0.0048153
1.5285,0.0006477,0.0046654
1.5315,0.00061704,0.0045197
1.5345,0.00058773,0.0043782
1.5375,0.00055971,0.0042408
1.5405,0.00053293,0.0041075
1.5435,0.00050734,0.003978
1.5465,0.0004829,0.0038523
1.5495,0.00045955,0.0037302
1.5526,0.00043725,0.0036118
1.5556,0.00041596,0.0034969
1.5586,0.00039564,0.0033853
1.5616,0.00037624,0.0032771
1.5646,0.00035773,0.003172
1.5676,0.00034007,0.0030701
1.5706,0.00032322,0.0029713
1.5736,0.00030715,0.0028754
1.5766,0.00029183,0.0027823
1.5796,0.00027722,0.0026921
1.5826,0.00026329,0.0026046
1.5856,0.00025002,0.0025198
1.5886,0.00023738,0.0024375
1.5916,0.00022533,0.0023578
1.5946,0.00021386,0.0022804
1.5976,0.00020293,0.0022055
1.6006,0.00019253,0.0021328
1.6036,0.00018263,0.0020624
1.6066,0.0001732,0.0019941
1.6096,0.00016423,0.001928
1.6126,0.0001557,0.0018639
1.6156,0.00014758,0.0018018
1.6186,0.00013987,0.0017416
1.6216,0.00013253,0.0016833
1.6246,0.00012555,0.0016269
1.6276,0.00011892,0.0015722
1.6306,0.00011261,0.0015192
1.6336,0.00010662,0.0014679
1.6366,0.00010094,0.0014182
1.6396,9.5533e-05,0.0013701
1.6426,9.0403e-05,0.0013236
1.6456,8.5532e-05,0.0012785
1.6486,8.0908e-05,0.0012349
1.6517,7.6521e-05,0.0011926
1.6547,7.2357e-05,0.0011517
1.6577,6.8408e-05,0.0011122
1.6607,6.4662e-05,0.0010739
1.6637,6.111e-05,0.0010368
1.6667,5.7742e-05,0.001001
1.6697,5.4549e-05,0.00096628
1.6727,5.1523e-05,0.00093272
1.6757,4.8656e-05,0.00090026
1.6787,4.594e-05,0.00086887
1.6817,4.3368e-05,0.0008385
1.6847,4.0931e-05,0.00080914
1.6877,3.8625e-05,0.00078074
1.6907,3.6441e-05,0.00075329
1.6937,3.4374e-05,0.00072674
1.6967,3.2419e-05,0.00070107
1.6997,3.0569e-05,0.00067626
1.7027,2.8819e-05,0.00065228
1.7057,2.7164e-05,0.0006291
1.7087,2.5599e-05,0.0006067
1.7117,2.412e-05,0.00058505
1.7147,2.2721e-05,0.00056413
1.7177,2.14e-05,0.00054392
1.7207,2.0152e-05,0.00052439
1.7237,1.8973e-05,0.00050553
1.7267,1.786e-05,0.0004873
1.7297,1.6808e-05,0.0004697
1.7327,1.5816e-05,0.0004527
1.7357,1.4879e-05,0.00043628
1.7387,1.3995e-05,0.00042043
1.7417,1.3161e-05,0.00040512
1.7447,1.2375e-05,0.00039033
1.7477,1.1633e-05,0.00037606
1.7508,1.0933e-05,0.00036229
1.7538,1.0274e-05,0.00034899
1.7568,9.6524e-06,0.00033615
1.7598,9.0667e-06,0.00032376
1.7628,8.5149e-06,0.00031181
1.7658,7.9952e-06,0.00030027
1.7688,7.5057e-06,0.00028914
1.7718,7.0448e-06,0.0002784
1.7748,6.6109e-06,0.00026804
1.7778,6.2026e-06,0.00025804
1.7808,5.8183e-06,0.0002484
1.7838,5.4568e-06,0.0002391
1.7868,5.1168e-06,0.00023013
1.7898,4.797e-06,0.00022148
1.7928,4.4963e-06,0.00021314
1.7958,4.2136e-06,0.0002051
1.7988,3.948e-06,0.00019735
1.8018,3.6983e-06,0.00018987
1.8048,3.4638e-06,0.00018267
1.8078,3.2435e-06,0.00017572
1.8108,3.0366e-06,0.00016903
1.8138,2.8424e-06,0.00016258
1.8168,2.66e-06,0.00015636
1.8198,2.4889e-06,0.00015037
1.8228,2.3283e-06,0.0001446
1.8258,2.1776e-06,0.00013904
1.8288,2.0363e-06,0.00013368
1.8318,1.9038e-06,0.00012852
1.8348,1.7796e-06,0.00012355
1.8378,1.6631e-06,0.00011877
1.8408,1.554e-06,0.00011416
1.8438,1.4517e-06,0.00010972
1.8468,1.3559e-06,0.00010544
1.8498,1.2661e-06,0.00010133
1.8529,1.1821e-06,9.7364e-05
1.8559,1.1034e-06,9.355e-05
1.8589,1.0298e-06,8.9878e-05
1.8619,9.6086e-07,8.6344e-05
1.8649,8.9638e-07,8.2942e-05
1.8679,8.3605e-07,7.9669e-05
1.8709,7.7963e-07,7.6519e-05
1.8739,7.2687e-07,7.3488e-05
1.8769,6.7755e-07,7.0572e-05
1.8799,6.3144e-07,6.7766e-05
1.8829,5.8836e-07,6.5067e-05
1.8859,5.4811e-07,6.2471e-05
1.8889,5.105e-07,5.9974e-05
1.8919,4.7539e-07,5.7572e-05
1.8949,4.426e-07,5.5263e-05
1.8979,4.1198e-07,5.3042e-05
1.9009,3.8341e-07,5.0906e-05
1.9039,3.5675e-07,4.8853e-05
1.9069,3.3188e-07,4.6879e-05
1.9099,3.0867e-07,4.4982e-05
1.9129,2.8703e-07,4.3158e-05
1.9159,2.6686e-07,4.1405e-05
1.9189,2.4805e-07,3.972e-05
1.9219,2.3052e-07,3.8101e-05
1.9249,2.1419e-07,3.6545e-05
1.9279,1.9898e-07,3.505e-05
1.9309,1.848e-07,3.3614e-05
1.9339,1.7161e-07,3.2234e-05
1.9369,1.5932e-07,3.0909e-05
1.9399,1.4788e-07,2.9635e-05
1.9429,1.3724e-07,2.8413e-05
1.9459,1.2733e-07,2.7238e-05
1.9489,1.1812e-07,2.611e-05
1.952,1.0955e-07,2.5027e-05
1.955,1.0158e-07,2.3987e-05
1.958,9.4175e-08,2.2989e-05
1.961,8.7289e-08,2.203e-05
1.964,8.0891e-08,2.111e-05
1.967,7.4947e-08,2.0227e-05
1.97,6.9425e-08,1.9379e-05
1.973,6.4297e-08,1.8566e-05
1.976,5.9535e-08,1.7785e-05
1.979,5.5115e-08,1.7036e-05
1.982,5.1013e-08,1.6317e-05
1.985,4.7206e-08,1.5627e-05
1.988,4.3674e-08,1.4966e-05
1.991,4.0399e-08,1.4331e-05
1.994,3.7361e-08,1.3722e-05
1.997,3.4545e-08,1.3138e-05
2,3.137e-08,1.2578e-05

==> lambda_vs_g_EFJC_Gibbs_Ideal_Nb_5_K_50.csv <==
a,b,c
0,0,0
0.003003,0.00041622,0.00036269
0.006006,0.0016646,0.0014505
0.009009,0.0037441,0.0032626
0.012012,0.0066534,0.0057977
0.015015,0.01039,0.0090539
0.018018,0.014952,0.013029
0.021021,0.020335,0.017719
0.024024,0.026535,0.023122
0.027027,0.033548,0.029234
0.03003,0.041369,0.036049
0.033033,0.049992,0.043563
0.036036,0.05941,0.05177
0.039039,0.069617,0.060665
0.042042,0.080605,0.07024
0.045045,0.092367,0.080489
0.048048,0.10489,0.091404
0.051051,0.11817,0.10298
0.054054,0.1322,0.1152
0.057057,0.14696,0.12806
0.06006,0.16245,0.14156
0.063063,0.17864,0.15567
0.066066,0.19554,0.1704
0.069069,0.21313,0.18573
0.072072,0.2314,0.20165
0.075075,0.25032,0.21814
0.078078,0.2699,0.2352
0.081081,0.29011,0.25282
0.084084,0.31094,0.27098
0.087087,0.33238,0.28966
0.09009,0.3544,0.30886
0.093093,0.377,0.32855
0.096096,0.40015,0.34874
0.099099,0.42384,0.3694
0.1021,0.44806,0.39051
0.10511,0.47278,0.41206
0.10811,0.49799,0.43405
0.11111,0.52367,0.45644
0.11411,0.5498,0.47923
0.11712,0.57636,0.5024
0.12012,0.60334,0.52593
0.12312,0.63071,0.54981
0.12613,0.65845,0.57402
0.12913,0.68655,0.59854
0.13213,0.71498,0.62335
0.13514,0.74373,0.64845
0.13814,0.77278,0.67381
0.14114,0.80209,0.69941
0.14414,0.83166,0.72523
0.14715,0.86146,0.75127
0.15015,0.89148,0.7775
0.15315,0.92168,0.8039
0.15616,0.95205,0.83045
0.15916,0.98258,0.85714
0.16216,1.0132,0.88395
0.16517,1.044,0.91087
0.16817,1.0748,0.93786
0.17117,1.1057,0.96492
0.17417,1.1367,0.99203
0.17718,1.1676,1.0192
0.18018,1.1986,1.0463
0.18318,1.2295,1.0735
0.18619,1.2604,1.1006
0.18919,1.2913,1.1277
0.19219,1.322,1.1547
0.1952,1.3527,1.1817
0.1982,1.3832,1.2085
0.2012,1.4136,1.2353
0.2042,1.4438,1.2619
0.20721,1.4739,1.2884
0.21021,1.5037,1.3147
0.21321,1.5333,1.3408
0.21622,1.5627,1.3668
0.21922,1.5918,1.3925
0.22222,1.6206,1.4181
0.22523,1.6491,1.4434
0.22823,1.6773,1.4684
0.23123,1.7052,1.4932
0.23423,1.7327,1.5177
0.23724,1.7598,1.5419
0.24024,1.7866,1.5657
0.24324,1.8129,1.5893
0.24625,1.8389,1.6125
0.24925,1.8644,1.6354
0.25225,1.8894,1.6579
0.25526,1.914,1.6801
0.25826,1.9381,1.7019
0.26126,1.9617,1.7232
0.26426,1.9848,1.7442
0.26727,2.0074,1.7647
0.27027,2.0294,1.7848
0.27327,2.0509,1.8045
0.27628,2.0719,1.8237
0.27928,2.0922,1.8425
0.28228,2.112,1.8608
0.28529,2.1312,1.8786
0.28829,2.1498,1.896
0.29129,2.1678,1.9128
0.29429,2.1852,1.9292
0.2973,2.2019,1.945
0.3003,2.218,1.9604
0.3033,2.2335,1.9752
0.30631,2.2483,1.9895
0.30931,2.2624,2.0033
0.31231,2.2759,2.0165
0.31532,2.2887,2.0292
0.31832,2.3008,2.0414
0.32132,2.3123,2.053
0.32432,2.323,2.0641
0.32733,2.3331,2.0746
0.33033,2.3425,2.0845
0.33333,2.3512,2.0939
0.33634,2.3592,2.1028
0.33934,2.3665,2.1111
0.34234,2.3731,2.1188
0.34535,2.379,2.126
0.34835,2.3842,2.1326
0.35135,2.3887,2.1386
0.35435,2.3925,2.1441
0.35736,2.3956,2.149
0.36036,2.3981,2.1534
0.36336,2.3998,2.1572
0.36637,2.4008,2.1605
0.36937,2.4012,2.1632
0.37237,2.4008,2.1653
0.37538,2.3998,2.1669
0.37838,2.3981,2.168
0.38138,2.3958,2.1685
0.38438,2.3927,2.1685
0.38739,2.3891,2.168
0.39039,2.3847,2.1669
0.39339,2.3797,2.1653
0.3964,2.3741,2.1632
0.3994,2.3679,2.1606
0.4024,2.361,2.1575
0.40541,2.3535,2.1539
0.40841,2.3454,2.1497
0.41141,2.3367,2.1451
0.41441,2.3274,2.14
0.41742,2.3175,2.1345
0.42042,2.307,2.1284
0.42342,2.296,2.122
0.42643,2.2845,2.115
0.42943,2.2723,2.1076
0.43243,2.2597,2.0998
0.43544,2.2465,2.0915
0.43844,2.2329,2.0828
0.44144,2.2187,2.0737
0.44444,2.2041,2.0642
0.44745,2.1889,2.0543
0.45045,2.1733,2.0441
0.45345,2.1573,2.0334
0.45646,2.1408,2.0224
0.45946,2.1239,2.011
0.46246,2.1066,1.9992
0.46547,2.0889,1.9871
0.46847,2.0708,1.9747
0.47147,2.0523,1.9619
0.47447,2.0335,1.9489
0.47748,2.0143,1.9355
0.48048,1.9948,1.9218
0.48348,1.975,1.9079
0.48649,1.9548,1.8936
0.48949,1.9344,1.8791
0.49249,1.9137,1.8644
0.4955,1.8927,1.8493
0.4985,1.8714,1.8341
0.5015,1.85,1.8186
0.5045,1.8283,1.8029
0.50751,1.8063,1.787
0.51051,1.7842,1.7709
0.51351,1.7619,1.7546
0.51652,1.7394,1.7381
0.51952,1.7168,1.7214
0.52252,1.694,1.7046
0.52553,1.6711,1.6876
0.52853,1.648,1.6705
0.53153,1.6249,1.6532
0.53453,1.6017,1.6358
0.53754,1.5783,1.6183
0.54054,1.5549,1.6007
0.54354,1.5315,1.583
0.54655,1.508,1.5652
0.54955,1.4844,1.5473
0.55255,1.4609,1.5293
0.55556,1.4373,1.5112
0.55856,1.4138,1.4932
0.56156,1.3902,1.475
0.56456,1.3667,1.4568
0.56757,1.3432,1.4386
0.57057,1.3197,1.4204
0.57357,1.2964,1.4021
0.57658,1.273,1.3838
0.57958,1.2498,1.3655
0.58258,1.2266,1.3472
0.58559,1.2036,1.329
0.58859,1.1806,1.3107
0.59159,1.1578,1.2925
0.59459,1.1351,1.2743
0.5976,1.1125,1.2561
0.6006,1.0901,1.238
0.6036,1.0678,1.22
0.60661,1.0457,1.202
0.60961,1.0237,1.184
0.61261,1.0019,1.1661
0.61562,0.98032,1.1483
0.61862,0.9589,1.1306
0.62162,0.93768,1.113
0.62462,0.91666,1.0954
0.62763,0.89585,1.078
0.63063,0.87525,1.0606
0.63363,0.85487,1.0433
0.63664,0.83471,1.0262
0.63964,0.81479,1.0092
0.64264,0.7951,0.99224
0.64565,0.77565,0.97544
0.64865,0.75645,0.95877
0.65165,0.73749,0.94223
0.65465,0.71879,0.92582
0.65766,0.70034,0.90954
0.66066,0.68215,0.89341
0.66366,0.66422,0.87741
0.66667,0.64656,0.86156
0.66967,0.62917,0.84586
0.67267,0.61204,0.83031
0.67568,0.59519,0.81491
0.67868,0.57862,0.79967
0.68168,0.56232,0.78459
0.68468,0.5463,0.76966
0.68769,0.53056,0.7549
0.69069,0.51509,0.7403
0.69369,0.49991,0.72587
0.6967,0.48501,0.7116
0.6997,0.4704,0.69751
0.7027,0.45606,0.68358
0.70571,0.44201,0.66982
0.70871,0.42823,0.65624
0.71171,0.41474,0.64283
0.71471,0.40153,0.62959
0.71772,0.38861,0.61653
0.72072,0.37595,0.60364
0.72372,0.36358,0.59093
0.72673,0.35149,0.5784
0.72973,0.33966,0.56604
0.73273,0.32812,0.55386
0.73574,0.31684,0.54186
0.73874,0.30583,0.53004
0.74174,0.2951,0.51839
0.74474,0.28462,0.50692
0.74775,0.27441,0.49562
0.75075,0.26446,0.48451
0.75375,0.25477,0.47356
0.75676,0.24533,0.4628
0.75976,0.23615,0.45221
0.76276,0.22721,0.44179
0.76577,0.21852,0.43154
0.76877,0.21008,0.42147
0.77177,0.20187,0.41157
0.77477,0.1939,0.40185
0.77778,0.18616,0.39229
0.78078,0.17866,0.3829
0.78378,0.17138,0.37367
0.78679,0.16432,0.36462
0.78979,0.15748,0.35573
0.79279,0.15085,0.347
0.7958,0.14444,0.33844
0.7988,0.13823,0.33004
0.8018,0.13223,0.32179
0.8048,0.12643,0.31371
0.80781,0.12082,0.30578
0.81081,0.1154,0.29801
0.81381,0.11018,0.29039
0.81682,0.10513,0.28293
0.81982,0.10027,0.27561
0.82282,0.095578,0.26845
0.82583,0.09106,0.26143
0.82883,0.08671,0.25456
0.83183,0.082524,0.24783
0.83483,0.078497,0.24124
0.83784,0.074626,0.23479
0.84084,0.070906,0.22848
0.84384,0.067333,0.22231
0.84685,0.063905,0.21627
0.84985,0.060616,0.21036
0.85285,0.057462,0.20459
0.85586,0.054441,0.19895
0.85886,0.051547,0.19343
0.86186,0.048778,0.18803
0.86486,0.046129,0.18276
0.86787,0.043597,0.17762
0.87087,0.041178,0.17259
0.87387,0.038868,0.16768
0.87688,0.036665,0.16288
0.87988,0.034563,0.1582
0.88288,0.032561,0.15363
0.88589,0.030654,0.14918
0.88889,0.028839,0.14483
0.89189,0.027113,0.14058
0.89489,0.025473,0.13644
0.8979,0.023914,0.1324
0.9009,0.022436,0.12847
0.9039,0.021033,0.12463
0.90691,0.019704,0.12089
0.90991,0.018445,0.11725
0.91291,0.017253,0.11369
0.91592,0.016126,0.11024
0.91892,0.015061,0.10687
0.92192,0.014056,0.10358
0.92492,0.013107,0.10039
0.92793,0.012212,0.097276
0.93093,0.01137,0.094248
0.93393,0.010576,0.091301
0.93694,0.0098302,0.088433
0.93994,0.009129,0.085643
0.94294,0.0084706,0.08293
0.94595,0.0078529,0.08029
0.94895,0.0072739,0.077724
0.95195,0.0067316,0.075229
0.95495,0.0062242,0.072803
0.95796,0.0057498,0.070446
0.96096,0.0053066,0.068155
0.96396,0.0048931,0.065929
0.96697,0.0045075,0.063767
0.96997,0.0041484,0.061667
0.97297,0.0038142,0.059628
0.97598,0.0035035,0.057648
0.97898,0.0032149,0.055726
0.98198,0.0029471,0.05386
0.98498,0.002699,0.05205
0.98799,0.0024691,0.050293
0.99099,0.0022566,0.048588
0.99399,0.0020601,0.046935
0.997,0.0018788,0.045331
1,0.0017116,0.043776
1.003,0.0015576,0.042269
1.006,0.0014159,0.040808
1.009,0.0012857,0.039391
1.012,0.0011661,0.038019
1.015,0.0010565,0.036689
1.018,0.00095603,0.0354
1.021,0.00086415,0.034152
1.024,0.00078019,0.032944
1.027,0.00070356,0.031774
1.03,0.0006337,0.030641
1.033,0.00057009,0.029544
1.036,0.00051224,0.028482
1.039,0.0004597,0.027455
1.042,0.00041203,0.026462
1.045,0.00036885,0.0255
1.048,0.00032977,0.02457
1.0511,0.00029446,0.023671
1.0541,0.00026259,0.022801
1.0571,0.00023387,0.021961
1.0601,0.00020801,0.021148
1.0631,0.00018477,0.020363
1.0661,0.00016391,0.019604
1.0691,0.0001452,0.018871
1.0721,0.00012846,0.018162
1.0751,0.00011349,0.017478
1.0781,0.00010013,0.016817
1.0811,8.8215e-05,0.016179
1.0841,7.7611e-05,0.015563
1.0871,6.8185e-05,0.014969
1.0901,5.9818e-05,0.014395
1.0931,5.2403e-05,0.013841
1.0961,4.584e-05,0.013307
1.0991,4.0041e-05,0.012791
1.1021,3.4924e-05,0.012294
1.1051,3.0416e-05,0.011815
1.1081,2.645e-05,0.011352
1.1111,2.2967e-05,0.010906
1.1141,1.9913e-05,0.010477
1.1171,1.7238e-05,0.010063
1.1201,1.49e-05,0.0096634
1.1231,1.2859e-05,0.0092789
1.1261,1.108e-05,0.0089084
1.1291,9.5328e-06,0.0085515
1.1321,8.1886e-06,0.0082079
1.1351,7.0228e-06,0.0078769
1.1381,6.0133e-06,0.0075583
1.1411,5.1408e-06,0.0072515
1.1441,4.3877e-06,0.0069562
1.1471,3.7389e-06,0.0066721
1.1502,3.1809e-06,0.0063987
1.1532,2.7017e-06,0.0061356
1.1562,2.2909e-06,0.0058826
1.1592,1.9394e-06,0.0056392
1.1622,1.6391e-06,0.0054052
1.1652,1.3829e-06,0.0051802
1.1682,1.1649e-06,0.0049638
1.1712,9.7954e-07,0.0047559
1.1742,8.2229e-07,0.004556
1.1772,6.891e-07,0.0043639
1.1802,5.765e-07,0.0041794
1.1832,4.8147e-07,0.0040021
1.1862,4.0141e-07,0.0038318
1.1892,3.3408e-07,0.0036683
1.1922,2.7756e-07,0.0035113
1.1952,2.302e-07,0.0033605
1.1982,1.9058e-07,0.0032158
1.2012,1.575e-07,0.0030769
1.2042,1.2994e-07,0.0029436
1.2072,1.07e-07,0.0028157
1.2102,8.796e-08,0.002693
1.2132,7.2177e-08,0.0025752
1.2162,5.9119e-08,0.0024623
1.2192,4.8336e-08,0.002354
1.2222,3.9448e-08,0.0022502
1.2252,3.2135e-08,0.0021507
1.2282,2.6131e-08,0.0020553
1.2312,2.1209e-08,0.0019639
1.2342,1.7183e-08,0.0018762
1.2372,1.3895e-08,0.0017923
1.2402,1.1216e-08,0.0017118
1.2432,9.0363e-09,0.0016348
1.2462,7.2667e-09,0.001561
1.2492,5.8328e-09,0.0014904
1.2523,4.673e-09,0.0014227
1.2553,3.7369e-09,0.001358
1.2583,2.9826e-09,0.001296
1.2613,2.3761e-09,0.0012366
1.2643,1.8893e-09,0.0011799
1.2673,1.4994e-09,0.0011256
1.2703,1.1877e-09,0.0010736
1.2733,9.39e-10,0.0010239
1.2763,7.4095e-10,0.00097639
1.2793,5.8355e-10,0.00093094
1.2823,4.5871e-10,0.00088749
1.2853,3.5988e-10,0.00084596
1.2883,2.8179e-10,0.00080626
1.2913,2.2022e-10,0.00076832
1.2943,1.7177e-10,0.00073207
1.2973,1.3372e-10,0.00069744
1.3003,1.0389e-10,0.00066435
1.3033,8.0563e-11,0.00063275
1.3063,6.2349e-11,0.00060258
1.3093,4.8158e-11,0.00057376
1.3123,3.7124e-11,0.00054625
1.3153,2.8561e-11,0.00051999
1.3183,2.193e-11,0.00049493
1.3213,1.6806e-11,0.00047101
1.3243,1.2853e-11,0.00044819
1.3273,9.8103e-12,0.00042641
1.3303,7.4731e-12,0.00040564
1.3333,5.6814e-12,0.00038583
1.3363,4.3106e-12,0.00036694
1.3393,3.264e-12,0.00034893
1.3423,2.4666e-12,0.00033176
1.3453,1.8602e-12,0.00031539
1.3483,1.4001e-12,0.00029979
1.3514,1.0517e-12,0.00028492
1.3544,7.8835e-13,0.00027075
1.3574,5.8978e-13,0.00025725
1.3604,4.4032e-13,0.0002444
1.3634,3.2808e-13,0.00023215
1.3664,2.4395e-13,0.00022049
1.3694,1.8103e-13,0.00020939
1.3724,1.3406e-13,0.00019882
1.3754,9.9075e-14,0.00018876
1.3784,7.3071e-14,0.00017919
1.3814,5.3782e-14,0.00017007
1.3844,3.9504e-14,0.0001614
1.3874,2.8957e-14,0.00015315
1.3904,2.1183e-14,0.00014531
1.3934,1.5463e-14,0.00013785
1.3964,1.1265e-14,0.00013075
1.3994,8.19e-15,0.000124
1.4024,5.9419e-15,0.00011759
1.4054,4.302e-15,0.00011149
1.4084,3.1083e-15,0.00010569
1.4114,2.2411e-15,0.00010018
1.4144,1.6126e-15,9.4951e-05
1.4174,1.1579e-15,8.9979e-05
1.4204,8.2969e-16,8.5257e-05
1.4234,5.9328e-16,8.0771e-05
1.4264,4.2335e-16,7.6512e-05
1.4294,3.0146e-16,7.2467e-05
1.4324,2.1422e-16,6.8627e-05
1.4354,1.5191e-16,6.4983e-05
1.4384,1.075e-16,6.1523e-05
1.4414,7.5909e-17,5.824e-05
1.4444,5.3492e-17,5.5125e-05
1.4474,3.7616e-17,5.217e-05
1.4505,2.6397e-17,4.9367e-05
1.4535,1.8485e-17,4.6708e-05
1.4565,1.2917e-17,4.4186e-05
1.4595,9.0073e-18,4.1796e-05
1.4625,6.2678e-18,3.9529e-05
1.4655,4.3524e-18,3.738e-05
1.4685,3.0159e-18,3.5344e-05
1.4715,2.0854e-18,3.3414e-05
1.4745,1.439e-18,3.1585e-05
1.4775,9.908e-19,2.9853e-05
1.4805,6.8078e-19,2.8211e-05
1.4835,4.6678e-19,2.6657e-05
1.4865,3.1937e-19,2.5185e-05
1.4895,2.1805e-19,2.3791e-05
1.4925,1.4855e-19,2.2471e-05
1.4955,1.01e-19,2.1222e-05
1.4985,6.8517e-20,2.0039e-05
1.5015,4.6384e-20,1.892e-05
1.5045,3.1334e-20,1.7861e-05
1.5075,2.1122e-20,1.6859e-05
1.5105,1.4208e-20,1.5912e-05
1.5135,9.5368e-21,1.5015e-05
1.5165,6.3877e-21,1.4167e-05
1.5195,4.2694e-21,1.3366e-05
1.5225,2.8474e-21,1.2608e-05
1.5255,1.895e-21,1.1891e-05
1.5285,1.2585e-21,1.1214e-05
1.5315,8.3396e-22,1.0574e-05
1.5345,5.5147e-22,9.9689e-06
1.5375,3.6388e-22,9.3974e-06
1.5405,2.3959e-22,8.8575e-06
1.5435,1.5742e-22,8.3476e-06
1.5465,1.0321e-22,7.8659e-06
1.5495,6.7518e-23,7.4111e-06
1.5526,4.4076e-23,6.9817e-06
1.5556,2.8711e-23,6.5763e-06
1.5586,1.8662e-23,6.1937e-06
1.5616,1.2104e-23,5.8325e-06
1.5646,7.8341e-24,5.4917e-06
1.5676,5.0594e-24,5.1701e-06
1.5706,3.2604e-24,4.8667e-06
1.5736,2.0966e-24,4.5806e-06
1.5766,1.3453e-24,4.3106e-06
1.5796,8.6134e-25,4.0561e-06
1.5826,5.503e-25,3.8161e-06
1.5856,3.5082e-25,3.5898e-06
1.5886,2.2317e-25,3.3766e-06
1.5916,1.4166e-25,3.1755e-06
1.5946,8.9726e-26,2.9861e-06
1.5976,5.6708e-26,2.8076e-06
1.6006,3.5763e-26,2.6394e-06
1.6036,2.2505e-26,2.4809e-06
1.6066,1.4132e-26,2.3317e-06
1.6096,8.8545e-27,2.1912e-06
1.6126,5.5359e-27,2.0588e-06
1.6156,3.4536e-27,1.9343e-06
1.6186,2.1499e-27,1.817e-06
1.6216,1.3354e-27,1.7066e-06
1.6246,8.2769e-28,1.6027e-06
1.6276,5.1189e-28,1.5049e-06
1.6306,3.159e-28,1.4129e-06
1.6336,1.9452e-28,1.3264e-06
1.6366,1.1952e-28,1.245e-06
1.6396,7.3279e-29,1.1684e-06
1.6426,4.483e-29,1.0964e-06
1.6456,2.7366e-29,1.0287e-06
1.6486,1.6669e-29,9.651e-07
1.6517,1.0131e-29,9.0529e-07
1.6547,6.1441e-30,8.4907e-07
1.6577,3.7181e-30,7.9624e-07
1.6607,2.2451e-30,7.466e-07
1.6637,1.3527e-30,6.9996e-07
1.6667,8.1321e-31,6.5616e-07
1.6697,4.8783e-31,6.1501e-07
1.6727,2.92e-31,5.7637e-07
1.6757,1.744e-31,5.4009e-07
1.6787,1.0394e-31,5.0602e-07
1.6817,6.1807e-32,4.7405e-07
1.6847,3.6674e-32,4.4403e-07
1.6877,2.1714e-32,4.1586e-07
1.6907,1.2828e-32,3.8943e-07
1.6937,7.5617e-33,3.6464e-07
1.6967,4.4477e-33,3.4137e-07
1.6997,2.6104e-33,3.1955e-07
1.7027,1.5287e-33,2.9909e-07
1.7057,8.9328e-34,2.799e-07
1.7087,5.2084e-34,2.619e-07
1.7117,3.0301e-34,2.4504e-07
1.7147,1.759e-34,2.2923e-07
1.7177,1.0189e-34,2.1441e-07
1.7207,5.8889e-35,2.0052e-07
1.7237,3.3961e-35,1.8751e-07
1.7267,1.9542e-35,1.7532e-07
1.7297,1.1221e-35,1.639e-07
1.7327,6.4285e-36,1.5321e-07
1.7357,3.6749e-36,1.4319e-07
1.7387,2.0962e-36,1.3381e-07
1.7417,1.193e-36,1.2503e-07
1.7447,6.7753e-37,1.1682e-07
1.7477,3.8393e-37,1.0912e-07
1.7508,2.1708e-37,1.0192e-07
1.7538,1.2247e-37,9.5188e-08
1.7568,6.894e-38,8.8885e-08
1.7598,3.8723e-38,8.2989e-08
1.7628,2.1702e-38,7.7474e-08
1.7658,1.2136e-38,7.2316e-08
1.7688,6.7721e-39,6.7493e-08
1.7718,3.7704e-39,6.2984e-08
1.7748,2.0946e-39,5.8768e-08
1.7778,1.1611e-39,5.4827e-08
1.7808,6.4219e-40,5.1144e-08
1.7838,3.5441e-40,4.7702e-08
1.7868,1.9516e-40,4.4486e-08
1.7898,1.0723e-40,4.1482e-08
1.7928,5.8789e-41,3.8676e-08
1.7958,3.2159e-41,3.6054e-08
1.7988,1.7553e-41,3.3606e-08
1.8018,9.56e-42,3.1321e-08
1.8048,5.1951e-42,2.9187e-08
1.8078,2.8169e-42,2.7194e-08
1.8108,1.524e-42,2.5335e-08
1.8138,8.2273e-43,2.36e-08
1.8168,4.4316e-43,2.198e-08
1.8198,2.3818e-43,2.047e-08
1.8228,1.2773e-43,1.906e-08
1.8258,6.8345e-44,1.7746e-08
1.8288,3.6489e-44,1.652e-08
1.8318,1.9439e-44,1.5376e-08
1.8348,1.0333e-44,1.431e-08
1.8378,5.4802e-45,1.3316e-08
1.8408,2.9001e-45,1.239e-08
1.8438,1.5314e-45,1.1526e-08
1.8468,8.0682e-46,1.0722e-08
1.8498,4.2415e-46,9.972e-09
1.8529,2.2248e-46,9.2734e-09
1.8559,1.1644e-46,8.6227e-09
1.8589,6.0809e-47,8.0167e-09
1.8619,3.1685e-47,7.4522e-09
1.8649,1.6474e-47,6.9267e-09
1.8679,8.5459e-48,6.4373e-09
1.8709,4.4235e-48,5.9818e-09
1.8739,2.2846e-48,5.5578e-09
1.8769,1.1773e-48,5.1632e-09
1.8799,6.0537e-49,4.796e-09
1.8829,3.1058e-49,4.4543e-09
1.8859,1.5899e-49,4.1364e-09
1.8889,8.1209e-50,3.8408e-09
1.8919,4.1388e-50,3.5658e-09
1.8949,2.1047e-50,3.3101e-09
1.8979,1.0679e-50,3.0723e-09
1.9009,5.4064e-51,2.8512e-09
1.9039,2.731e-51,2.6457e-09
1.9069,1.3765e-51,2.4547e-09
1.9099,6.9226e-52,2.2772e-09
1.9129,3.4737e-52,2.1123e-09
1.9159,1.7392e-52,1.959e-09
1.9189,8.6887e-53,1.8167e-09
1.9219,4.331e-53,1.6845e-09
1.9249,2.1541e-53,1.5617e-09
1.9279,1.069e-53,1.4476e-09
1.9309,5.293e-54,1.3417e-09
1.9339,2.615e-54,1.2434e-09
1.9369,1.2891e-54,1.1522e-09
1.9399,6.3407e-55,1.0675e-09
1.9429,3.1118e-55,9.8894e-10
1.9459,1.5238e-55,9.1602e-10
1.9489,7.4454e-56,8.4837e-10
1.952,3.6297e-56,7.8562e-10
1.955,1.7656e-56,7.2741e-10
1.958,8.5693e-57,6.7343e-10
1.961,4.1499e-57,6.2338e-10
1.964,2.0052e-57,5.7697e-10
1.967,9.6676e-58,5.3395e-10
1.97,4.6506e-58,4.9408e-10
1.973,2.2322e-58,4.5712e-10
1.976,1.069e-58,4.2288e-10
1.979,5.1085e-59,3.9115e-10
1.982,2.4357e-59,3.6175e-10
1.985,1.1587e-59,3.3452e-10
1.988,5.5001e-60,3.093e-10
1.991,2.605e-60,2.8595e-10
1.994,1.231e-60,2.6432e-10
1.997,5.8044e-61,2.443e-10
2,2.6658e-61,2.2577e-10
2.003,1.2526e-61,2.0862e-10
2.006,5.8725e-62,1.9274e-10
2.009,2.747e-62,1.7805e-10
2.012,1.2821e-62,1.6446e-10
2.015,5.9704e-63,1.5189e-10
2.018,2.7741e-63,1.4026e-10
2.021,1.286e-63,1.295e-10
2.024,5.9485e-64,1.1956e-10
2.027,2.7453e-64,1.1036e-10
2.03,1.2642e-64,1.0186e-10
2.033,5.8082e-65,9.4e-11
2.036,2.6626e-65,8.6736e-11
2.039,1.2178e-65,8.0024e-11
2.042,5.5577e-66,7.3821e-11
2.045,2.5306e-66,6.8091e-11
2.048,1.1497e-66,6.2797e-11
2.0511,5.2116e-67,5.7908e-11
2.0541,2.3571e-67,5.3392e-11
2.0571,1.0637e-67,4.9223e-11
2.0601,4.7893e-68,4.5373e-11
2.0631,2.1516e-68,4.1819e-11
2.0661,9.6441e-69,3.8538e-11
2.0691,4.3132e-69,3.551e-11
2.0721,1.9247e-69,3.2716e-11
2.0751,8.5692e-70,3.0138e-11
2.0781,3.8067e-70,2.776e-11
2.0811,1.6872e-70,2.5566e-11
2.0841,7.4617e-71,2.3542e-11
2.0871,3.2925e-71,2.1676e-11
2.0901,1.4495e-71,1.9955e-11
2.0931,6.3674e-72,1.8369e-11
2.0961,2.7907e-72,1.6906e-11
2.0991,1.2204e-72,1.5558e-11
2.1021,5.3249e-73,1.4316e-11
2.1051,2.3181e-73,1.3171e-11
2.1081,1.0069e-73,1.2116e-11
2.1111,4.364e-74,1.1145e-11
2.1141,1.8871e-74,1.0249e-11
2.1171,8.1418e-75,9.425e-12
2.1201,3.5049e-75,8.6658e-12
2.1231,1.5054e-75,7.9667e-12
2.1261,6.4516e-76,7.3231e-12
2.1291,2.7587e-76,6.7306e-12
2.1321,1.1769e-76,6.1853e-12
2.1351,5.01e-77,5.6834e-12
2.1381,2.1279e-77,5.2216e-12
2.1411,9.0174e-78,4.7967e-12
2.1441,3.8127e-78,4.4058e-12
2.1471,1.6085e-78,4.0463e-12
2.1502,6.7706e-79,3.7156e-12
2.1532,2.8435e-79,3.4115e-12
2.1562,1.1916e-79,3.1319e-12
2.1592,4.982e-80,2.8749e-12
2.1622,2.0783e-80,2.6386e-12
2.1652,8.6505e-81,2.4215e-12
2.1682,3.5925e-81,2.2219e-12
2.1712,1.4886e-81,2.0385e-12
2.1742,6.1545e-82,1.87e-12
2.1772,2.5388e-82,1.7152e-12
2.1802,1.0449e-82,1.5731e-12
2.1832,4.2911e-83,1.4425e-12
2.1862,1.7582e-83,1.3226e-12
2.1892,7.188e-84,1.2125e-12
2.1922,2.932e-84,1.1114e-12
2.1952,1.1933e-84,1.0187e-12
2.1982,4.8457e-85,9.3352e-13
2.2012,1.9633e-85,8.5539e-13
2.2042,7.9369e-86,7.8369e-13
2.2072,3.2014e-86,7.1791e-13
2.2102,1.2884e-86,6.5757e-13
2.2132,5.1734e-87,6.0223e-13
2.2162,2.0727e-87,5.5147e-13
2.2192,8.2856e-88,5.0493e-13
2.2222,3.3047e-88,4.6226e-13
2.2252,1.3151e-88,4.2314e-13
2.2282,5.2219e-89,3.8728e-13
2.2312,2.0688e-89,3.5441e-13
2.2342,8.1776e-90,3.243e-13
2.2372,3.2252e-90,2.967e-13
2.2402,1.2692e-90,2.7142e-13
2.2432,4.9832e-91,2.4826e-13
2.2462,1.9522e-91,2.2705e-13
2.2492,7.6306e-92,2.0762e-13
2.2523,2.9759e-92,1.8984e-13
2.2553,1.158e-92,1.7355e-13
2.2583,4.4959e-93,1.5864e-13
2.2613,1.7416e-93,1.45e-13
2.2643,6.7316e-94,1.3251e-13
2.2673,2.596e-94,1.2108e-13
2.2703,9.9889e-95,1.1062e-13
2.2733,3.8349e-95,1.0105e-13
2.2763,1.469e-95,9.2304e-14
2.2793,5.6145e-96,8.43e-14
2.2823,2.141e-96,7.698e-14
2.2853,8.1463e-97,7.0287e-14
2.2883,3.0926e-97,6.4168e-14
2.2913,1.1714e-97,5.8574e-14
2.2943,4.4272e-98,5.3461e-14
2.2973,1.6694e-98,4.8788e-14
2.3003,6.2811e-99,4.4518e-14
2.3033,2.3579e-99,4.0617e-14
2.3063,8.8317e-100,3.7053e-14
2.3093,3.3005e-100,3.3797e-14
2.3123,1.2307e-100,3.0823e-14
2.3153,4.5787e-101,2.8108e-14
2.3183,1.6996e-101,2.5628e-14
2.3213,6.2951e-102,2.3365e-14
2.3243,2.3263e-102,2.1298e-14
2.3273,8.5775e-103,1.9412e-14
2.3303,3.1556e-103,1.7691e-14
2.3333,1.1583e-103,1.612e-14
2.3363,4.2422e-104,1.4687e-14
2.3393,1.5502e-104,1.3379e-14
2.3423,5.652e-105,1.2187e-14
2.3453,2.0561e-105,1.1099e-14
2.3483,7.4631e-106,1.0107e-14
2.3514,2.7028e-106,9.2029e-15
2.3544,9.7664e-107,8.3784e-15
2.3574,3.5211e-107,7.6268e-15
2.3604,1.2666e-107,6.9417e-15
2.3634,4.5462e-108,6.3174e-15
2.3664,1.6281e-108,5.7485e-15
2.3694,5.8172e-109,5.2301e-15
2.3724,2.0739e-109,4.7579e-15
2.3754,7.3771e-110,4.3278e-15
2.3784,2.6183e-110,3.9361e-15
2.3814,9.2717e-111,3.5794e-15
2.3844,3.2759e-111,3.2546e-15
2.3874,1.1549e-111,2.9588e-15
2.3904,4.0622e-112,2.6897e-15
2.3934,1.4256e-112,2.4447e-15
2.3964,4.9921e-113,2.2217e-15
2.3994,1.7442e-113,2.0188e-15
2.4024,6.0801e-114,1.8342e-15
2.4054,2.1148e-114,1.6663e-15
2.4084,7.339e-115,1.5136e-15
2.4114,2.5412e-115,1.3747e-15
2.4144,8.7795e-116,1.2484e-15
2.4174,3.0264e-116,1.1335e-15
2.4204,1.0409e-116,1.0291e-15
2.4234,3.572e-117,9.3417e-16
2.4264,1.223e-117,8.479e-16
2.4294,4.1782e-118,7.695e-16
2.4324,1.4242e-118,6.9826e-16
2.4354,4.8437e-119,6.3354e-16
2.4384,1.6436e-119,5.7474e-16
2.4414,5.565e-120,5.2134e-16
2.4444,1.8799e-120,4.7283e-16
2.4474,6.3365e-121,4.2879e-16
2.4505,2.131e-121,3.888e-16
2.4535,7.1506e-122,3.5249e-16
2.4565,2.394e-122,3.1954e-16
2.4595,7.9972e-123,2.8963e-16
2.4625,2.6655e-123,2.6248e-16
2.4655,8.864e-124,2.3785e-16
2.4685,2.9411e-124,2.1551e-16
2.4715,9.737e-125,1.9524e-16
2.4745,3.2164e-125,1.7685e-16
2.4775,1.06e-125,1.6017e-16
2.4805,3.4859e-126,1.4505e-16
2.4835,1.1437e-126,1.3134e-16
2.4865,3.7442e-127,1.1891e-16
2.4895,1.223e-127,1.0765e-16
2.4925,3.9858e-128,9.7435e-17
2.4955,1.2961e-128,8.8181e-17
2.4985,4.205e-129,7.9795e-17
2.5015,1.3612e-129,7.2199e-17
2.5045,4.3967e-130,6.5317e-17
2.5075,1.4169e-130,5.9083e-17
2.5105,4.556e-131,5.3438e-17
2.5135,1.4617e-131,4.8326e-17
2.5165,4.6789e-132,4.3698e-17
2.5195,1.4944e-132,3.9508e-17
2.5225,4.7622e-133,3.5715e-17
2.5255,1.5142e-133,3.2282e-17
2.5285,4.8037e-134,2.9176e-17
2.5315,1.5205e-134,2.6365e-17
2.5345,4.8022e-135,2.3822e-17
2.5375,1.5133e-135,2.1521e-17
2.5405,4.7578e-136,1.9441e-17
2.5435,1.4926e-136,1.7559e-17
2.5465,4.6718e-137,1.5857e-17
2.5495,1.459e-137,1.4319e-17
2.5526,4.5463e-138,1.2928e-17
2.5556,1.4134e-138,1.1671e-17
2.5586,4.3846e-139,1.0534e-17
2.5616,1.3571e-139,9.5074e-18
2.5646,4.1909e-140,8.5795e-18
2.5676,1.2913e-140,7.7412e-18
2.5706,3.97e-141,6.984e-18
2.5736,1.2178e-141,6.3e-18
2.5766,3.7271e-142,5.6823e-18
2.5796,1.1381e-142,5.1246e-18
2.5826,3.4678e-143,4.621e-18
2.5856,1.0542e-143,4.1663e-18
2.5886,3.1977e-144,3.7559e-18
2.5916,9.6776e-145,3.3855e-18
2.5946,2.9223e-145,3.0513e-18
2.5976,8.8046e-146,2.7497e-18
2.6006,2.6468e-146,2.4776e-18
2.6036,7.9387e-147,2.2322e-18
2.6066,2.3758e-147,2.0108e-18
2.6096,7.0941e-148,1.8111e-18
2.6126,2.1135e-148,1.6311e-18
2.6156,6.2826e-149,1.4688e-18
2.6186,1.8634e-149,1.3224e-18
2.6216,5.5143e-150,1.1905e-18
2.6246,1.6282e-150,1.0716e-18
2.6276,4.7967e-151,9.645e-19
2.6306,1.41e-151,8.6797e-19
2.6336,4.1352e-152,7.81e-19
2.6366,1.2101e-152,7.0266e-19
2.6396,3.5331e-153,6.3209e-19
2.6426,1.0292e-153,5.6854e-19
2.6456,2.9917e-154,5.1132e-19
2.6486,8.6762e-155,4.598e-19
2.6517,2.5106e-155,4.1341e-19
2.6547,7.2484e-156,3.7166e-19
2.6577,2.088e-156,3.3409e-19
2.6607,6.0015e-157,3.0027e-19
2.6637,1.7211e-157,2.6985e-19
2.6667,4.9247e-158,2.4247e-19
2.6697,1.406e-158,2.1785e-19
2.6727,4.0049e-159,1.957e-19
2.6757,1.1383e-159,1.7578e-19
2.6787,3.2279e-160,1.5787e-19
2.6817,9.1331e-161,1.4177e-19
2.6847,2.5784e-161,1.2729e-19
2.6877,7.2627e-162,1.1428e-19
2.6907,2.0411e-162,1.0258e-19
2.6937,5.7237e-163,9.2072e-20
2.6967,1.6014e-163,8.2628e-20
2.6997,4.4705e-164,7.4144e-20
2.7027,1.2452e-164,6.6522e-20
2.7057,3.4605e-165,5.9677e-20
2.7087,9.5956e-166,5.3529e-20
2.7117,2.6548e-166,4.8008e-20
2.7147,7.3284e-167,4.3052e-20
2.7177,2.0185e-167,3.8602e-20
2.7207,5.5469e-168,3.4608e-20
2.7237,1.5209e-168,3.1023e-20
2.7267,4.161e-169,2.7806e-20
2.7297,1.1358e-169,2.492e-20
2.7327,3.0934e-170,2.233e-20
2.7357,8.4063e-171,2.0007e-20
2.7387,2.2793e-171,1.7924e-20
2.7417,6.166e-172,1.6055e-20
2.7447,1.6644e-172,1.4379e-20
2.7477,4.4824e-173,1.2877e-20
2.7508,1.2045e-173,1.153e-20
2.7538,3.2294e-174,1.0323e-20
2.7568,8.6389e-175,9.2408e-21
2.7598,2.3058e-175,8.2711e-21
2.7628,6.1407e-176,7.4023e-21
2.7658,1.6317e-176,6.6239e-21
2.7688,4.326e-177,5.9266e-21
2.7718,1.1443e-177,5.3021e-21
2.7748,3.0203e-178,4.7428e-21
2.7778,7.9537e-179,4.2419e-21
2.7808,2.0899e-179,3.7935e-21
2.7838,5.4789e-180,3.392e-21
2.7868,1.4331e-180,3.0327e-21
2.7898,3.7404e-181,2.711e-21
2.7928,9.7402e-182,2.4232e-21
2.7958,2.5307e-182,2.1657e-21
2.7988,6.5606e-183,1.9353e-21
2.8018,1.697e-183,1.7292e-21
2.8048,4.3795e-184,1.5448e-21
2.8078,1.1277e-184,1.38e-21
2.8108,2.8974e-185,1.2325e-21
2.8138,7.4275e-186,1.1007e-21
2.8168,1.8998e-186,9.8287e-22
2.8198,4.8482e-187,8.7753e-22
2.8228,1.2345e-187,7.8339e-22
2.8258,3.1363e-188,6.9925e-22
2.8288,7.9502e-189,6.2408e-22
2.8318,2.0108e-189,5.5692e-22
2.8348,5.0743e-190,4.9692e-22
2.8378,1.2777e-190,4.4333e-22
2.8408,3.2098e-191,3.9547e-22
2.8438,8.0457e-192,3.5273e-22
2.8468,2.0122e-192,3.1457e-22
2.8498,5.0213e-193,2.8051e-22
2.8529,1.2502e-193,2.501e-22
2.8559,3.1058e-194,2.2296e-22
2.8589,7.6983e-195,1.9874e-22
2.8619,1.9039e-195,1.7713e-22
2.8649,4.6979e-196,1.5785e-22
2.8679,1.1566e-196,1.4065e-22
2.8709,2.8413e-197,1.2531e-22
2.8739,6.9641e-198,1.1163e-22
2.8769,1.7031e-198,9.9428e-23
2.8799,4.1556e-199,8.855e-23
2.8829,1.0117e-199,7.8852e-23
2.8859,2.4576e-200,7.0208e-23
2.8889,5.9564e-201,6.2503e-23
2.8919,1.4404e-201,5.5637e-23
2.8949,3.4754e-202,4.9519e-23
2.8979,8.3669e-203,4.4068e-23
2.9009,2.0097e-203,3.9212e-23
2.9039,4.8166e-204,3.4887e-23
2.9069,1.1518e-204,3.1035e-23
2.9099,2.7481e-205,2.7605e-23
2.9129,6.542e-206,2.4551e-23
2.9159,1.5539e-206,2.1832e-23
2.9189,3.6826e-207,1.9412e-23
2.9219,8.7079e-208,1.7258e-23
2.9249,2.0545e-208,1.5341e-23
2.9279,4.8362e-209,1.3635e-23
2.9309,1.1359e-209,1.2118e-23
2.9339,2.662e-210,1.0768e-23
2.9369,6.2244e-211,9.5668e-24
2.9399,1.4521e-211,8.4989e-24
2.9429,3.3802e-212,7.5492e-24
2.9459,7.8508e-213,6.7047e-24
2.9489,1.8193e-213,5.954e-24
2.952,4.2065e-214,5.2867e-24
2.955,9.7043e-215,4.6936e-24
2.958,2.2337e-215,4.1665e-24
2.961,5.1301e-216,3.6981e-24
2.964,1.1756e-216,3.282e-24
2.967,2.6878e-217,2.9124e-24
2.97,6.1315e-218,2.584e-24
2.973,1.3956e-218,2.2924e-24
2.976,3.1695e-219,2.0334e-24
2.979,7.1819e-220,1.8035e-24
2.982,1.6237e-220,1.5994e-24
2.985,3.6628e-221,1.4181e-24
2.988,8.2442e-222,1.2573e-24
2.991,1.8514e-222,1.1146e-24
2.994,4.1484e-223,9.8793e-25
2.997,9.2744e-224,8.7556e-25
3,2.0688e-224,7.7587e-25

